Fitting ReLUs via SGD and Quantized SGD

In this paper we focus on the problem of finding the optimal weights of the shallowest of neural networks consisting of a single Rectified Linear Unit (ReLU). These functions are of the form $\mathbf{x}\rightarrow \max(0,\langle\mathbf{w},\mathbf{x}\rangle)$ with $\mathbf{w}\in\mathbb{R}^d$ denoting the weight vector. We focus on a planted model where the inputs are chosen i.i.d. from a Gaussian distribution and the labels are generated according to a planted weight vector. We first show that mini-batch stochastic gradient descent when suitably initialized, converges at a geometric rate to the planted model with a number of samples that is optimal up to numerical constants. Next we focus on a parallel implementation where in each iteration the mini-batch gradient is calculated in a distributed manner across multiple processors and then broadcast to a master or all other processors. To reduce the communication cost in this setting we utilize a Quanitzed Stochastic Gradient Scheme (QSGD) where the partial gradients are quantized. Perhaps unexpectedly, we show that QSGD maintains the fast convergence of SGD to a globally optimal model while significantly reducing the communication cost. We further corroborate our numerical findings via various experiments including distributed implementations over Amazon EC2.

==> m200.dat <==
1 0.954798431573729456
2 0.922233207150427670
3 0.889182500533860387
4 0.852048676655032367
5 0.825090475123715472
6 0.793069035199815531
7 0.758195622675828518
8 0.723637799621806410
9 0.695151761968584747
10 0.675182708162351597
11 0.650945794771605524
12 0.622792922098311275
13 0.598635456070890415
14 0.576089234217727286
15 0.551867973342598073
16 0.531888362809282311
17 0.505817556774960653
18 0.487085750957692520
19 0.471140478121763406
20 0.457244721734120230
21 0.442409608853843228
22 0.426980466335289244
23 0.417005845250598361
24 0.406995538771517895
25 0.395185885712008134
26 0.382013479116210031
27 0.365411515201855552
28 0.355243724719668752
29 0.342268046210088051
30 0.329743331390387751
31 0.322395345487492602
32 0.311488576106835058
33 0.301905507135206030
34 0.291141167339523055
35 0.279158742896827905
36 0.268335776947433602
37 0.259658019943390994
38 0.250857329514424299
39 0.244103616085838776
40 0.234823306415418515
41 0.226999895583878897
42 0.219458543658918565
43 0.213629257583891952
44 0.204412556764312220
45 0.197627280463434779
46 0.188828950071761481
47 0.184499098214289892
48 0.177313156773969777
49 0.167345857141125820
50 0.161283871908613929
51 0.155709655374804079
52 0.149771671991414973
53 0.143937454790362629
54 0.137096072768026350
55 0.132317923065899345
56 0.126321349342308625
57 0.122525324576016004
58 0.117649969460530912
59 0.113579400343083489
60 0.110129402197513576
61 0.105512969580215082
62 0.101553512630409196
63 0.099123695962160363
64 0.095802951828165131
65 0.092440701054453414
66 0.088598700823774593
67 0.085620172414478779
68 0.082199013318570921
69 0.078724305045751994
70 0.075836797233642866
71 0.072455312124336965
72 0.069692973920406187
73 0.066810876494375018
74 0.064527381553761670
75 0.062486960558395255
76 0.059729478699303097
77 0.057897157253525469
78 0.056179716479275471
79 0.054729569270633618
80 0.052940825574285026
81 0.051285627220579236
82 0.048989992044621643
83 0.046943375719130022
84 0.045200001041067792
85 0.043898279576497813
86 0.042233254126096222
87 0.040934533615670982
88 0.039435580946954714
89 0.038366663763462976
90 0.037205685187035528
91 0.035566893832483168
92 0.034133315094708558
93 0.032713826456780878
94 0.031599345152312421
95 0.030539004672787307
96 0.029369076572537598
97 0.028340477316448173
98 0.027198109410902699
99 0.026502930110319029
100 0.025642341150205829
101 0.024684512541057968
102 0.023695717041336349
103 0.022664536515843502
104 0.021858230249545533
105 0.021131993234565282
106 0.020381268354049638
107 0.019778858172255501
108 0.019091348607656180
109 0.018335071581697861
110 0.017730610248442566
111 0.017128882036892706
112 0.016437731526913656
113 0.015852604432969691
114 0.015365762431924869
115 0.014709740364701478
116 0.014118378572180958
117 0.013681078985103954
118 0.013151919950063741
119 0.012682106144403828
120 0.012284599105510705
121 0.012003944163108292
122 0.011514461001539666
123 0.011191797490150186
124 0.010859332916922957
125 0.010516026734823439
126 0.010096291101760258
127 0.009785038482297486
128 0.009351804374339991
129 0.008922451197187858
130 0.008643161598285709
131 0.008352131223158961
132 0.008148463005433343
133 0.007922421415993199
134 0.007635143696988016
135 0.007399003478816090
136 0.007199077359212219
137 0.006933866255155723
138 0.006697168430133168
139 0.006488515762671387
140 0.006286566486107888
141 0.006086772521913597
142 0.005863784800399276
143 0.005669145475850658
144 0.005499841273223944
145 0.005331729031650440
146 0.005147589914357384
147 0.004973501305954394
148 0.004789818562294454
149 0.004611021410395388
150 0.004479199060920229
151 0.004389532818973887
152 0.004246057009063982
153 0.004126050029274487
154 0.004037828737016498
155 0.003930759200379028
156 0.003793243690496269
157 0.003662382889159064
158 0.003493963496933453
159 0.003359801334905470
160 0.003248415280143919
161 0.003168661840525072
162 0.003069660889936847
163 0.002966907684532317
164 0.002840454384028410
165 0.002749085852369859
166 0.002641388846892805
167 0.002558531910498324
168 0.002446884537724873
169 0.002317021378290205
170 0.002244950834506207
171 0.002166055725903470
172 0.002095094682802915
173 0.002029751284846012
174 0.001970559833393675
175 0.001880500908972868
176 0.001818879454326459
177 0.001766113038855487
178 0.001722573707932556
179 0.001661563871760289
180 0.001602480206163928
181 0.001537534950622134
182 0.001492828162670642
183 0.001435972241015046
184 0.001380224194560943
185 0.001331822066542226
186 0.001298655140141541
187 0.001254685827819350
188 0.001222549982093908
189 0.001183907217430172
190 0.001145355900939395
191 0.001101338584581687
192 0.001059392068219051
193 0.001030046735576382
194 0.000994240769620839
195 0.000963040805276621
196 0.000929777560352404
197 0.000896232840927464
198 0.000870678784694902
199 0.000845065558096223
200 0.000824993353411321


==> m400.dat <==
1 0.900788495319387761
2 0.845845408964917556
3 0.789075248047694577
4 0.735224102037206007
5 0.678522574367318887
6 0.620811451148589821
7 0.578833042834667633
8 0.544813934390164789
9 0.505534355239387612
10 0.475741881420368939
11 0.444307948090527649
12 0.408506199464551523
13 0.375330775435634645
14 0.352246139418979587
15 0.330303378737614450
16 0.311572940323546044
17 0.289817496233149896
18 0.272569598874395636
19 0.254913587185186918
20 0.236985947258661428
21 0.218419087257337635
22 0.203124811308908859
23 0.192860775858187089
24 0.177034816948566764
25 0.166419626163186368
26 0.153816731019838976
27 0.141837272560163069
28 0.132987331120519997
29 0.124089410492690261
30 0.115685267226709937
31 0.109321024168867520
32 0.102586038075482722
33 0.095348144190565434
34 0.089431056511276599
35 0.083146578318907968
36 0.077687400039920612
37 0.071288917871446492
38 0.066111348427055142
39 0.061544781768406338
40 0.056963000543740719
41 0.052832668708596098
42 0.048728675936290967
43 0.045335768917668474
44 0.042114172838754405
45 0.038764943875898024
46 0.035814302876403019
47 0.033352474525379781
48 0.030831411179791070
49 0.028441009128209505
50 0.026759124439549267
51 0.025032515207702149
52 0.023442448965963522
53 0.021535971165519998
54 0.020327459234508700
55 0.019022364897006226
56 0.017676850254207184
57 0.016504554030993369
58 0.015474329584281308
59 0.014570621140392356
60 0.013758827707735705
61 0.012778006635318083
62 0.011998044571587268
63 0.011095989853129012
64 0.010312719764191106
65 0.009631251876543590
66 0.009002713026918388
67 0.008388357618166104
68 0.007792111027817595
69 0.007208487685159554
70 0.006690249241823719
71 0.006202447838566434
72 0.005755588035724763
73 0.005350987665075983
74 0.005024448664923568
75 0.004710948027965879
76 0.004353358211168767
77 0.004042903396711137
78 0.003769329480655385
79 0.003587252262092619
80 0.003333216414841542
81 0.003097774403105066
82 0.002875310743035863
83 0.002658676578920883
84 0.002509125404720651
85 0.002340983192194625
86 0.002183254463706439
87 0.002018666763025233
88 0.001873899624789222
89 0.001737622437534878
90 0.001613907374727124
91 0.001508779502080994
92 0.001405327642818733
93 0.001303638478977507
94 0.001217816912635300
95 0.001130497533211634
96 0.001059408549016959
97 0.000982710214983028
98 0.000927946940940106
99 0.000861614078332270
100 0.000800581299597921
101 0.000742545072552623
102 0.000693061117809710
103 0.000651741232038897
104 0.000611216072588186
105 0.000565151281570283
106 0.000531693383561539
107 0.000501719842882713
108 0.000473534055695015
109 0.000444703672969336
110 0.000412167693261126
111 0.000384494848981789
112 0.000364890696127705
113 0.000339193093959689
114 0.000314356107343587
115 0.000290458945303995
116 0.000270698490096580
117 0.000252997674128551
118 0.000234626001020452
119 0.000216221041523079
120 0.000202551954526495
121 0.000189655783202203
122 0.000177833728243076
123 0.000168894249260356
124 0.000157612208833792
125 0.000148926827487980
126 0.000138164206813220
127 0.000129557523930502
128 0.000121733495881776
129 0.000112011718120093
130 0.000106830594740290
131 0.000100691379461527
132 0.000094826609204213
133 0.000089489600340453
134 0.000082528623942273
135 0.000076384827898702
136 0.000071121359568529
137 0.000066781205429501
138 0.000061970645754611
139 0.000058231298553157
140 0.000055465602892202
141 0.000052408994271285
142 0.000049062186169159
143 0.000045886846086342
144 0.000042619530376972
145 0.000039754770608225
146 0.000036638985473615
147 0.000034010685273250
148 0.000031867851385323
149 0.000030279020406943
150 0.000028136733626962
151 0.000026230645163498
152 0.000024569520647802
153 0.000022695860888452
154 0.000021145275971435
155 0.000019803758854449
156 0.000018488778865590
157 0.000017132998982000
158 0.000015933248717965
159 0.000014752344605577
160 0.000013869362061155
161 0.000013055262902213
162 0.000012150863208536
163 0.000011386394216942
164 0.000010748082715288
165 0.000009949541836863
166 0.000009273310635219
167 0.000008681635534442
168 0.000008188423519110
169 0.000007783882124259
170 0.000007272355313350
171 0.000006792095285010
172 0.000006319254786183
173 0.000005932985935165
174 0.000005559865057529
175 0.000005167390102643
176 0.000004786976067968
177 0.000004530857691478
178 0.000004229151965020
179 0.000003975230220913
180 0.000003730641280866
181 0.000003469794864364
182 0.000003257997097995
183 0.000003053578106147
184 0.000002848283196688
185 0.000002657634472746
186 0.000002437682607089
187 0.000002286474500139
188 0.000002149051536206
189 0.000002022347430296
190 0.000001890343808241
191 0.000001769462542119
192 0.000001674912489321
193 0.000001577271344817
194 0.000001471950479161
195 0.000001377613036758
196 0.000001287448374609
197 0.000001214941928534
198 0.000001152565759593
199 0.000001094318053848
200 0.000001027549809220


==> m600.dat <==
1 0.902823196370839076
2 0.807099328673682836
3 0.733482214920208708
4 0.659764731550618322
5 0.596285472703611541
6 0.536260785654587235
7 0.485952645243418746
8 0.438728856162238001
9 0.408281460229000359
10 0.365674866029602363
11 0.333922634794706519
12 0.296599028892437167
13 0.269018684168688627
14 0.241741249538163339
15 0.219122795229898693
16 0.199150686404680394
17 0.178327718855225220
18 0.160953087172589493
19 0.146643641647250633
20 0.135718440560293085
21 0.122101606464774470
22 0.110403483452478385
23 0.097809887511740010
24 0.087146211823239325
25 0.079288549275453479
26 0.072144799651682190
27 0.065091817428139784
28 0.058827427102834569
29 0.052638441844686780
30 0.047008457707220223
31 0.042195964625451478
32 0.038267356788661229
33 0.034513642537400815
34 0.031376067964527340
35 0.027946348717165125
36 0.025630186695537644
37 0.023340501356903534
38 0.020970993233005671
39 0.019005770046217198
40 0.017043696327912031
41 0.015514439653104395
42 0.013883758963014133
43 0.012780934973198863
44 0.011624659715271074
45 0.010796532833637986
46 0.009453514646142813
47 0.008536450547958778
48 0.007757251595907776
49 0.006975326584722236
50 0.006328156190584399
51 0.005676182456988740
52 0.005130783326248338
53 0.004560241356188892
54 0.004107768691970951
55 0.003673236055266424
56 0.003346370731760316
57 0.003051082787546789
58 0.002702454383197764
59 0.002435932367986055
60 0.002150093063900454
61 0.001921537036567564
62 0.001724479545865495
63 0.001537586527009595
64 0.001370663966509766
65 0.001235952814618046
66 0.001125779683004805
67 0.001024140741432751
68 0.000920303673684483
69 0.000833123717856813
70 0.000761057637442073
71 0.000688022866392631
72 0.000619157708124123
73 0.000560181050204132
74 0.000506453398858746
75 0.000458480363643569
76 0.000413851558370743
77 0.000379732094943109
78 0.000338608813638157
79 0.000312814614289030
80 0.000282580863597091
81 0.000255603796908643
82 0.000229812948458503
83 0.000211209401973518
84 0.000193723937600822
85 0.000176044228272375
86 0.000161109075011493
87 0.000146377993299429
88 0.000132208957868178
89 0.000115288749811104
90 0.000105388331157032
91 0.000096031356188473
92 0.000086578929523065
93 0.000078914284699993
94 0.000071437748288954
95 0.000064910887277810
96 0.000059082591338723
97 0.000054379717640256
98 0.000049050910600850
99 0.000044151192417883
100 0.000039745158492555
101 0.000036018566306241
102 0.000032520236789049
103 0.000029444723821573
104 0.000026813034300758
105 0.000023784471791259
106 0.000021550656590343
107 0.000019590077964975
108 0.000017650888081730
109 0.000015873864322681
110 0.000014377623612381
111 0.000013076018810363
112 0.000011965153346908
113 0.000010927272294459
114 0.000009815686020928
115 0.000008909094447355
116 0.000008118217441209
117 0.000007302446523680
118 0.000006701084819613
119 0.000006041164989866
120 0.000005557070142137
121 0.000005057662287094
122 0.000004575222292286
123 0.000004134515337862
124 0.000003796903971312
125 0.000003429235479594
126 0.000003171785712830
127 0.000002848820869109
128 0.000002580322983879
129 0.000002366043796939
130 0.000002166054581061
131 0.000001946969226080
132 0.000001763018716615
133 0.000001590141585480
134 0.000001457962808410
135 0.000001325779179361
136 0.000001195263464288
137 0.000001077134103335
138 0.000000973762366763
139 0.000000883666464856
140 0.000000804804647699
141 0.000000725682012169
142 0.000000659316692434
143 0.000000599518059071
144 0.000000549126165345
145 0.000000507868068766
146 0.000000458597517050
147 0.000000419288340122
148 0.000000385628310191
149 0.000000344687647357
150 0.000000314138608398
151 0.000000289059314170
152 0.000000262340420065
153 0.000000237990765228
154 0.000000216922741979
155 0.000000195819651085
156 0.000000178614913007
157 0.000000161185090591
158 0.000000146924012706
159 0.000000134311804834
160 0.000000123087547732
161 0.000000112679146380
162 0.000000103529251657
163 0.000000093515514332
164 0.000000084395007613
165 0.000000075951637348
166 0.000000068664282070
167 0.000000062985137930
168 0.000000057287806314
169 0.000000051296459235
170 0.000000046159371349
171 0.000000042419065331
172 0.000000038271858146
173 0.000000034743738317
174 0.000000031843907829
175 0.000000028441169480
176 0.000000025828916914
177 0.000000023432813567
178 0.000000021371953087
179 0.000000019426753335
180 0.000000017494950491
181 0.000000015610783040
182 0.000000014150855379
183 0.000000012851507665
184 0.000000011743001157
185 0.000000010592582862
186 0.000000009457380221
187 0.000000008618771032
188 0.000000007730111865
189 0.000000006979782561
190 0.000000006410951437
191 0.000000005862171819
192 0.000000005403853769
193 0.000000004918382152
194 0.000000004488585894
195 0.000000004063505310
196 0.000000003671202654
197 0.000000003283797587
198 0.000000002932469045
199 0.000000002653519727
200 0.000000002412506589


==> m800.dat <==
1 0.869855599786553357
2 0.767043663540739606
3 0.679590770913092390
4 0.572335641486294344
5 0.507500315013516667
6 0.449473813763980712
7 0.409627572521649053
8 0.360686107102054676
9 0.320596432353781824
10 0.282274342041843151
11 0.254084381353485267
12 0.222561607688517293
13 0.195074601459866714
14 0.169946869040823845
15 0.150334535365045430
16 0.132596182176338145
17 0.117165925025679185
18 0.103510011769838081
19 0.090262420039602220
20 0.080224953165613247
21 0.071279907329247563
22 0.062692129637776373
23 0.053973027927197569
24 0.047737749012153441
25 0.041885618166904628
26 0.036517159530760547
27 0.032625880895793755
28 0.028935724616884480
29 0.025544512836009909
30 0.022473341969256547
31 0.019917958790269551
32 0.017900131437840604
33 0.015414371522833946
34 0.013501241361651701
35 0.012142062725273009
36 0.010669790586476218
37 0.009544042073028411
38 0.008522526437988492
39 0.007519936079160757
40 0.006686013614269678
41 0.005963171474774064
42 0.005206483737627028
43 0.004624371509852835
44 0.003964796714301048
45 0.003485125054643846
46 0.003085060761941124
47 0.002739058399835518
48 0.002411584079615389
49 0.002146076728186002
50 0.001876980095755033
51 0.001650761150749246
52 0.001467307335615694
53 0.001266860866655502
54 0.001123941433184203
55 0.000996103890527112
56 0.000881874919845493
57 0.000783684255375135
58 0.000677223605717273
59 0.000605788728204089
60 0.000524814852735103
61 0.000465805216691030
62 0.000408710214564812
63 0.000358570649872435
64 0.000315385997921901
65 0.000285457232758466
66 0.000250838015867362
67 0.000221769539000410
68 0.000197390677797672
69 0.000170577924257126
70 0.000151572525035552
71 0.000134301137996828
72 0.000119321037071150
73 0.000104456118307090
74 0.000092425960378025
75 0.000081932122762609
76 0.000071660196816526
77 0.000064598924876809
78 0.000056276978696250
79 0.000049646148341906
80 0.000044077568928178
81 0.000039437811298881
82 0.000034731570800516
83 0.000030851727092566
84 0.000027365582901824
85 0.000024727391570683
86 0.000021762093708735
87 0.000018958560947960
88 0.000016597878278411
89 0.000014538283468271
90 0.000013052952079563
91 0.000011363659840920
92 0.000009880225849282
93 0.000008607493934287
94 0.000007580879885163
95 0.000006788947223855
96 0.000006038980418978
97 0.000005400322018190
98 0.000004704205070369
99 0.000004114687162649
100 0.000003621536300099
101 0.000003217251350083
102 0.000002876970787315
103 0.000002545624823531
104 0.000002255682352178
105 0.000002007185180634
106 0.000001763205658885
107 0.000001568787892647
108 0.000001378402034190
109 0.000001205785512661
110 0.000001066923620417
111 0.000000938827730116
112 0.000000830060242659
113 0.000000727571138590
114 0.000000640647232274
115 0.000000562000042853
116 0.000000501956317125
117 0.000000445526879365
118 0.000000392961873192
119 0.000000339614622148
120 0.000000297099228220
121 0.000000260724874445
122 0.000000229710736999
123 0.000000204971418547
124 0.000000179741963252
125 0.000000156447569797
126 0.000000135267714406
127 0.000000120252379339
128 0.000000108683986711
129 0.000000094479891264
130 0.000000082179149212
131 0.000000072828297051
132 0.000000062235714880
133 0.000000055654205604
134 0.000000048322819426
135 0.000000042408331925
136 0.000000038349376492
137 0.000000033370531173
138 0.000000029800657938
139 0.000000025978629587
140 0.000000022425096042
141 0.000000020122262543
142 0.000000017236375767
143 0.000000015326196228
144 0.000000013658750270
145 0.000000012068116482
146 0.000000010818615570
147 0.000000009505007161
148 0.000000008410551926
149 0.000000007552163778
150 0.000000006510529003
151 0.000000005697520094
152 0.000000005073574696
153 0.000000004427017147
154 0.000000003906180654
155 0.000000003482295180
156 0.000000003051781073
157 0.000000002714791490
158 0.000000002391683097
159 0.000000002138289129
160 0.000000001882877042
161 0.000000001651611616
162 0.000000001480592446
163 0.000000001313438266
164 0.000000001163574000
165 0.000000001027365929
166 0.000000000912804189
167 0.000000000808848720
168 0.000000000713639629
169 0.000000000630356761
170 0.000000000549468662
171 0.000000000488814238
172 0.000000000426265017
173 0.000000000373635359
174 0.000000000328179861
175 0.000000000290927814
176 0.000000000255431435
177 0.000000000225016341
178 0.000000000198038163
179 0.000000000169405339
180 0.000000000148356178
181 0.000000000130542788
182 0.000000000115517726
183 0.000000000101207731
184 0.000000000087694231
185 0.000000000077474688
186 0.000000000067562993
187 0.000000000057692036
188 0.000000000051186948
189 0.000000000045838422
190 0.000000000040789107
191 0.000000000036137430
192 0.000000000032521912
193 0.000000000028677781
194 0.000000000025565793
195 0.000000000022444468
196 0.000000000019846583
197 0.000000000017665798
198 0.000000000015763395
199 0.000000000014154114
200 0.000000000012512385


==> s3.dat <==
1 0.964285140765828053
2 0.929061278402042001
3 0.897312142878892605
4 0.876137231779795522
5 0.841496463307096709
6 0.806686209022023926
7 0.781000868569251439
8 0.753870741331071348
9 0.728186683640456578
10 0.707953388469026224
11 0.688236535432675600
12 0.659811408714682246
13 0.638301926438522349
14 0.616112048408949953
15 0.594049019826266012
16 0.572526458570632002
17 0.551993842029510406
18 0.535424734928376833
19 0.521649523708055063
20 0.511808665123204443
21 0.494841977126548205
22 0.477055807370946550
23 0.458922449887282147
24 0.449878571375057268
25 0.431909904363891983
26 0.416454611924249318
27 0.403215713475668980
28 0.390910739586760980
29 0.382183510497439594
30 0.364890882293974483
31 0.350946402870775775
32 0.338227316669465372
33 0.327486378424996394
34 0.314100962481459411
35 0.301537462755997909
36 0.291052376370868060
37 0.283854915623389659
38 0.273275006851319391
39 0.267564323483941602
40 0.257464649769965415
41 0.248262886698631807
42 0.240447590438883863
43 0.230459181918136219
44 0.219131934067220591
45 0.213471328852640085
46 0.206113111141290106
47 0.202215573842555840
48 0.196909619698512700
49 0.191240936893179697
50 0.185030987042579920
51 0.179676332658134236
52 0.173297518765769876
53 0.166935076265870869
54 0.162707521022544627
55 0.159424662289035485
56 0.153282247968750507
57 0.147718282682486379
58 0.144131629140937301
59 0.141076274702781973
60 0.134494534012748829
61 0.132493301897434607
62 0.125923997902773477
63 0.122647919181887277
64 0.119410490973826375
65 0.116031779695472265
66 0.112318935664868849
67 0.108692067850762464
68 0.106946758771668593
69 0.104088575159541341
70 0.100276436681696793
71 0.096377976991911848
72 0.094147535286647308
73 0.093372510154357061
74 0.091001666581981194
75 0.088850048505436111
76 0.085451039971054354
77 0.083402478247630696
78 0.081326618189400401
79 0.079138363538564210
80 0.076013374168623166
81 0.074031588852685029
82 0.072535409603820253
83 0.070143902110844147
84 0.067708239058337935
85 0.066686835315318327
86 0.063690923166129523
87 0.062527003233862288
88 0.061038556582567710
89 0.059082806245284267
90 0.057635856184895820
91 0.056572783551740051
92 0.054602723352742820
93 0.052902278983555914
94 0.050675278071889110
95 0.048362838402088201
96 0.046486211040345081
97 0.045114962064850467
98 0.043239232370295061
99 0.041561274730793629
100 0.040610719369640003
101 0.038954518125063856
102 0.037914828337322536
103 0.036438165227523009
104 0.035341270038260653
105 0.034319829117842697
106 0.033539854238121065
107 0.032735161600678145
108 0.031496167577465928
109 0.030911762469647185
110 0.030042174846664018
111 0.029620705202554071
112 0.028706944345092328
113 0.028228199599562194
114 0.027258205742237231
115 0.026214882754643617
116 0.025231487176417558
117 0.024258405746051634
118 0.023465259290316131
119 0.022359600475959297
120 0.021479244172269429
121 0.021117693801393510
122 0.020167828034549234
123 0.019516693094419873
124 0.018669360163718791
125 0.017977611142849886
126 0.017506299976705501
127 0.016914002929291610
128 0.016166764126043467
129 0.015668047054591440
130 0.015201454670298894
131 0.014610419919655167
132 0.014045292475566551
133 0.013585184801472736
134 0.013219162510882908
135 0.012766195659613755
136 0.012432600225212195
137 0.011987246040100147
138 0.011707161071506428
139 0.011170211302045258
140 0.010780606475093036
141 0.010322711738197508
142 0.010062054242988115
143 0.009788370188072382
144 0.009443538471366817
145 0.009073296638424289
146 0.008750077839768932
147 0.008580633653091620
148 0.008244142047891046
149 0.008065100242003211
150 0.007838460968449656
151 0.007597906867820732
152 0.007292801840190692
153 0.007186567075071976
154 0.006968622927940296
155 0.006848716912148309
156 0.006641041963972564
157 0.006485872428084462
158 0.006193349811981697
159 0.006060240890464484
160 0.005792671975521115
161 0.005654563631848818
162 0.005530777680589989
163 0.005281194797331743
164 0.005131997921069325
165 0.004939640398447900
166 0.004759657018544745
167 0.004575912576481276
168 0.004388487705638921
169 0.004309985225611908
170 0.004304372713119121
171 0.004136695564905507
172 0.003986051955441472
173 0.003859902151104637
174 0.003763872896932355
175 0.003624769548772450
176 0.003499822354030591
177 0.003359101104967585
178 0.003278337724079847
179 0.003145043107589677
180 0.003051853804097809
181 0.002968660320066507
182 0.002866131743439353
183 0.002766311936129753
184 0.002644249207688782
185 0.002582953700694805
186 0.002512352666682959
187 0.002418875973488937
188 0.002331509692900595
189 0.002295780980975706
190 0.002232909729025564
191 0.002170985076442613
192 0.002137442780637679
193 0.002063924761224891
194 0.001993434089140626
195 0.001932303915790620
196 0.001865490254439077
197 0.001829074527978913
198 0.001785088707846200
199 0.001702158749534523
200 0.001654024098653686


==> s4.dat <==
1 0.905330574401898236
2 0.844356097721078669
3 0.787614760441877171
4 0.737955039282923164
5 0.684420971330704231
6 0.634827168195873592
7 0.590105116337926172
8 0.553012723618715341
9 0.507784888550458335
10 0.476013976680622064
11 0.449975097340342578
12 0.422771749466925861
13 0.397721948377229295
14 0.371664302160098825
15 0.349412925684773334
16 0.327871594066692584
17 0.308508824057464826
18 0.287893471532800094
19 0.268902592798409446
20 0.253538515697500466
21 0.235041575081115200
22 0.222559333915996305
23 0.209921159295900550
24 0.198881146269984710
25 0.185199736710155938
26 0.174297490875577721
27 0.163661407368528883
28 0.152866514699456280
29 0.143936625857540385
30 0.134728848155358710
31 0.126642089643917571
32 0.117434705284751861
33 0.110114221994002573
34 0.102600053416085052
35 0.096163547457945614
36 0.090316114282257720
37 0.085328228854631399
38 0.079983119926355886
39 0.074845876458456959
40 0.069649956282810038
41 0.065246590061258131
42 0.061926561266687954
43 0.057694961555865731
44 0.054189809072438151
45 0.051258475689336211
46 0.047834039504139864
47 0.045227396299373591
48 0.042602732542131483
49 0.040287751297535840
50 0.037910332680089934
51 0.035274701112737596
52 0.033067198804308771
53 0.031295802664045004
54 0.029564452773703488
55 0.028016911844977423
56 0.026603053360089956
57 0.024755852810938499
58 0.023157552286017995
59 0.021803132864918078
60 0.020205020855218397
61 0.018688820176330806
62 0.017697708387892658
63 0.016724075329050330
64 0.015723895369992948
65 0.014907018515616958
66 0.014074734628728526
67 0.013299649777505869
68 0.012643734387480260
69 0.011985455085793156
70 0.011347636245234334
71 0.010658327726253270
72 0.010014626011562801
73 0.009438124559354879
74 0.008878025059296552
75 0.008371511144934004
76 0.007794746900867116
77 0.007276789395833409
78 0.006801854362363541
79 0.006414277863380502
80 0.006038998369519821
81 0.005690018301062350
82 0.005371119867724043
83 0.005090404589468320
84 0.004784567064650086
85 0.004513445078426508
86 0.004183218192287892
87 0.003979852663467091
88 0.003761783459717990
89 0.003504478726259515
90 0.003281782022209338
91 0.003033060381341685
92 0.002865894633528170
93 0.002685650635366073
94 0.002522339247098203
95 0.002377200019086313
96 0.002249826694595066
97 0.002124172743105093
98 0.002010944958032275
99 0.001871468696949623
100 0.001747439253864656
101 0.001653784736625979
102 0.001537836983933672
103 0.001451046822584771
104 0.001361858386073383
105 0.001280360102262351
106 0.001194390759626509
107 0.001128725801055425
108 0.001059635078124628
109 0.001006001257425649
110 0.000961452725051914
111 0.000910485344143257
112 0.000858018827261760
113 0.000808364041491894
114 0.000755335470624181
115 0.000715561651878473
116 0.000677679009716602
117 0.000641416205005491
118 0.000613826611179785
119 0.000574812923752128
120 0.000540965926041329
121 0.000502432268039546
122 0.000473014879078795
123 0.000447799151431925
124 0.000423936465436453
125 0.000398199641491825
126 0.000370250824622388
127 0.000351391268961304
128 0.000327068513567555
129 0.000307398235306170
130 0.000291772135532589
131 0.000274016153566372
132 0.000256682239796516
133 0.000241045197151324
134 0.000228380576254691
135 0.000215359698196099
136 0.000202089111683515
137 0.000191601006843734
138 0.000182251181910736
139 0.000172352320868215
140 0.000163015856314778
141 0.000153987112395297
142 0.000146541760136641
143 0.000137961849099911
144 0.000130469368960473
145 0.000123048777649252
146 0.000114803392504943
147 0.000105867580497141
148 0.000099039674133338
149 0.000092237726895508
150 0.000086850893735979
151 0.000082158548682820
152 0.000076840731767242
153 0.000071589757792715
154 0.000067366004956531
155 0.000063882774956099
156 0.000059745233858898
157 0.000056908569456499
158 0.000052787233020842
159 0.000049686182387752
160 0.000046874276436819
161 0.000044427703262704
162 0.000042002007978811
163 0.000039500985998659
164 0.000037470173592854
165 0.000035535156703555
166 0.000032989012522125
167 0.000031088790473862
168 0.000029331435219714
169 0.000027798575117989
170 0.000026370238351613
171 0.000024771736929719
172 0.000023404105334193
173 0.000022202071775658
174 0.000020821903147062
175 0.000019583498534643
176 0.000018686699239018
177 0.000017961697706053
178 0.000016968163495548
179 0.000016064240893894
180 0.000015225115765974
181 0.000014108862398888
182 0.000013228050778616
183 0.000012473393279424
184 0.000011762326977800
185 0.000011084178264863
186 0.000010444854894453
187 0.000009819367295185
188 0.000009242167096187
189 0.000008693111349011
190 0.000008330699508842
191 0.000007764145118956
192 0.000007356778769565
193 0.000006972533339843
194 0.000006514156573587
195 0.000006101739765465
196 0.000005634286173068
197 0.000005375111536168
198 0.000005058719556580
199 0.000004730143483598
200 0.000004428974254115


==> s5.dat <==
1 0.857612627707328934
2 0.785373599932976840
3 0.709759514581913109
4 0.648426158901105443
5 0.587882381400507636
6 0.538896640614093925
7 0.486241200124010842
8 0.444698894325837035
9 0.407068966837042356
10 0.366284951077349930
11 0.334152912221934051
12 0.304827961318506591
13 0.279722931357841931
14 0.257155054448193754
15 0.234413549999650389
16 0.211924057735605936
17 0.192194014978323752
18 0.175290171982197984
19 0.157859116528510923
20 0.143843905652429188
21 0.130962872428042804
22 0.119604874702688727
23 0.109364559168717707
24 0.099874304100385489
25 0.090476975379294791
26 0.082312195611632402
27 0.075147732587765789
28 0.068423706621490193
29 0.062828187156090648
30 0.057529172726080921
31 0.053088328686381164
32 0.048665435756048488
33 0.044937120531962298
34 0.040843860593904165
35 0.037434327664854036
36 0.034784897925554281
37 0.031880886358786581
38 0.029497592302453930
39 0.027244192148301680
40 0.024991652703524842
41 0.022918451962835602
42 0.021286936214407484
43 0.019799849994709386
44 0.018484227017408712
45 0.016921234147964020
46 0.015498836281355864
47 0.014205953246101291
48 0.013135226563589423
49 0.012165241208084607
50 0.011096750438532947
51 0.010167087023186519
52 0.009423650865601547
53 0.008652025875127596
54 0.007908436097948893
55 0.007244820890437014
56 0.006628305918530948
57 0.006106815098628992
58 0.005591294805986815
59 0.005122367745229234
60 0.004751555725261048
61 0.004385006147302283
62 0.004079732399011945
63 0.003740185294606508
64 0.003454184180975695
65 0.003165551319768356
66 0.002920141048951001
67 0.002692372461502988
68 0.002495464481082658
69 0.002333791643306305
70 0.002156933421913438
71 0.001998614526835907
72 0.001840555480469601
73 0.001720351135333734
74 0.001595439030712290
75 0.001495151493335459
76 0.001378753235085331
77 0.001285444287957260
78 0.001193645335787316
79 0.001108580662119802
80 0.001033376872988138
81 0.000940933097879716
82 0.000867043556000329
83 0.000796302790700643
84 0.000737990782045734
85 0.000685467539378432
86 0.000627638071032093
87 0.000585716260185945
88 0.000551278390246104
89 0.000507177028529446
90 0.000469946469819433
91 0.000430199060302725
92 0.000402868864021947
93 0.000374114063776842
94 0.000344948369022828
95 0.000320502530640890
96 0.000298007392554460
97 0.000277463448425659
98 0.000259904083474823
99 0.000244061729305253
100 0.000227155787551428
101 0.000211323637336077
102 0.000196013285411940
103 0.000181153669256434
104 0.000167200167843832
105 0.000152951813726198
106 0.000142393298019800
107 0.000131595240504526
108 0.000122818206245328
109 0.000113152227245988
110 0.000104583666540540
111 0.000096317870884115
112 0.000089737479003076
113 0.000083148923016336
114 0.000077429324763860
115 0.000070581211437395
116 0.000065775289485014
117 0.000061314798341582
118 0.000057270784920693
119 0.000053529259249404
120 0.000049110876589227
121 0.000045909077427283
122 0.000042961130522721
123 0.000039030397110687
124 0.000036510892053676
125 0.000033695021338878
126 0.000031387808424084
127 0.000029395039062945
128 0.000027300220477677
129 0.000025323121537021
130 0.000023810631078573
131 0.000022193120294071
132 0.000020587270863991
133 0.000019133755920831
134 0.000017998345533379
135 0.000016813464738235
136 0.000015480286029368
137 0.000014375302392558
138 0.000013399234761434
139 0.000012383183688946
140 0.000011501063391318
141 0.000010666160818298
142 0.000009926840919720
143 0.000009200075758938
144 0.000008494172521835
145 0.000008019918592721
146 0.000007485838005863
147 0.000007040326781674
148 0.000006532504345219
149 0.000006054287276006
150 0.000005577297625223
151 0.000005221620343104
152 0.000004895567568825
153 0.000004562408663616
154 0.000004240637407923
155 0.000003949587406363
156 0.000003652514441728
157 0.000003404868373426
158 0.000003163692878275
159 0.000002945561293090
160 0.000002773475739528
161 0.000002586763821885
162 0.000002398577371164
163 0.000002208102255561
164 0.000002063203016424
165 0.000001922090553872
166 0.000001770067364908
167 0.000001624559200070
168 0.000001483714563594
169 0.000001387112463158
170 0.000001288159506663
171 0.000001186262191331
172 0.000001085636909405
173 0.000001003421810092
174 0.000000943744800035
175 0.000000883174876028
176 0.000000819519148519
177 0.000000757541839139
178 0.000000697796677404
179 0.000000644891178389
180 0.000000600857898925
181 0.000000558403875908
182 0.000000520190234303
183 0.000000484090039539
184 0.000000445556263097
185 0.000000415474107560
186 0.000000389501982666
187 0.000000362809556014
188 0.000000338478930029
189 0.000000316625042372
190 0.000000293283054635
191 0.000000274036461427
192 0.000000254045178059
193 0.000000239088521990
194 0.000000222976288460
195 0.000000207691942192
196 0.000000195221544730
197 0.000000182178136471
198 0.000000169901468015
199 0.000000157108062109
200 0.000000146447769450


==> s6.dat <==
1 0.837409660420453172
2 0.747690976242257999
3 0.656571130975623141
4 0.585366382221576664
5 0.510753176619950122
6 0.457741352836429805
7 0.414986916678136475
8 0.368562551407783934
9 0.330103342404795996
10 0.297862276515212021
11 0.261703103465228404
12 0.229889104410940404
13 0.202737851624924165
14 0.181205529379503932
15 0.161877326149028306
16 0.142716460549924290
17 0.125172083777982696
18 0.111368956704155669
19 0.096743101311294599
20 0.087812232031310000
21 0.079226325843834752
22 0.070094651623880608
23 0.061112862361366378
24 0.054769679712022595
25 0.048803276845393907
26 0.043478776849608915
27 0.038417153112897076
28 0.033979198058091811
29 0.030857734916659867
30 0.027557199337140240
31 0.024940573129219230
32 0.022058035623993291
33 0.019919351107494238
34 0.017961109272644910
35 0.016340698414953281
36 0.014593707876451738
37 0.013093716600240725
38 0.011934917413852520
39 0.010730070823079368
40 0.009776231568848133
41 0.008766756606097647
42 0.007820797727650500
43 0.006999800631007266
44 0.006277883821716923
45 0.005649887070835625
46 0.005164293091869941
47 0.004724759813692113
48 0.004232026280107519
49 0.003797317066180369
50 0.003423759642919012
51 0.003087497949613119
52 0.002762829830884756
53 0.002497247200017061
54 0.002266683011368869
55 0.002006569338156627
56 0.001792562942184132
57 0.001596288265664231
58 0.001449469004464317
59 0.001314923774022636
60 0.001178142747318406
61 0.001044306533594249
62 0.000929062528922629
63 0.000844395712798617
64 0.000756060669291132
65 0.000689928955301030
66 0.000627865269521588
67 0.000565689831582362
68 0.000517328584963240
69 0.000467646479123631
70 0.000427251813811747
71 0.000387803016089339
72 0.000345657670551702
73 0.000316396233962962
74 0.000293095614489308
75 0.000265660367012333
76 0.000241471424907718
77 0.000218514221048467
78 0.000199990654424085
79 0.000180875193343724
80 0.000165183872193517
81 0.000152492653516703
82 0.000138800653733652
83 0.000125683482230940
84 0.000114480610433075
85 0.000103585634005020
86 0.000094203076054348
87 0.000085369148687167
88 0.000077240748980484
89 0.000069839464777143
90 0.000063482906923955
91 0.000057907599336058
92 0.000052524371884506
93 0.000047886479151006
94 0.000043833324873112
95 0.000039622949599196
96 0.000035924403764499
97 0.000032665289188339
98 0.000029781031557029
99 0.000027136671885961
100 0.000024329382920920
101 0.000021785507463324
102 0.000019483210996656
103 0.000017533943147210
104 0.000015900009788368
105 0.000014496649968712
106 0.000012978680160995
107 0.000011910799834415
108 0.000010816497705057
109 0.000009863135392760
110 0.000008990671198549
111 0.000008295055372461
112 0.000007490804823579
113 0.000006872290481699
114 0.000006265637861330
115 0.000005693957739693
116 0.000005209172713455
117 0.000004841459655661
118 0.000004398364376723
119 0.000004004321930494
120 0.000003617805975073
121 0.000003295175630624
122 0.000002973517676109
123 0.000002702575979543
124 0.000002458764632953
125 0.000002242812849901
126 0.000002022464192045
127 0.000001849721069123
128 0.000001716674253605
129 0.000001554389150879
130 0.000001408581194082
131 0.000001289044379023
132 0.000001179699338489
133 0.000001079507506896
134 0.000000980173572141
135 0.000000900729947276
136 0.000000826253102988
137 0.000000754979689298
138 0.000000690898404234
139 0.000000626527265831
140 0.000000571350186089
141 0.000000519937174199
142 0.000000483485749270
143 0.000000442834615086
144 0.000000401441370721
145 0.000000360440915862
146 0.000000328133211539
147 0.000000300396926893
148 0.000000271386613954
149 0.000000248186795190
150 0.000000226608540699
151 0.000000205747963382
152 0.000000187535576175
153 0.000000171180851175
154 0.000000155503314865
155 0.000000141991713741
156 0.000000127790249510
157 0.000000117066792986
158 0.000000107052924818
159 0.000000097943625885
160 0.000000089816870109
161 0.000000082674207798
162 0.000000075950002689
163 0.000000068511140725
164 0.000000063278296236
165 0.000000057412583756
166 0.000000052821273267
167 0.000000048345560707
168 0.000000044189670501
169 0.000000040301029995
170 0.000000036649953228
171 0.000000033397066057
172 0.000000030711805080
173 0.000000028300593019
174 0.000000025703220034
175 0.000000023382528557
176 0.000000021443518919
177 0.000000019938518150
178 0.000000018141850637
179 0.000000016591037461
180 0.000000015054865011
181 0.000000013773627345
182 0.000000012613683424
183 0.000000011407074977
184 0.000000010527815422
185 0.000000009591335561
186 0.000000008613602380
187 0.000000007817802655
188 0.000000007129040798
189 0.000000006472919445
190 0.000000005897510536
191 0.000000005344237890
192 0.000000004905112718
193 0.000000004495088477
194 0.000000004082657978
195 0.000000003752111333
196 0.000000003375966284
197 0.000000003077592284
198 0.000000002791830549
199 0.000000002544350032
200 0.000000002274841977


==> s7.dat <==
1 0.850753424545518167
2 0.765175291345127850
3 0.674708267032460562
4 0.593270465701888683
5 0.523711266121331231
6 0.456715470411130642
7 0.401971716690588399
8 0.354640453388912202
9 0.306348886875096149
10 0.272976426401732364
11 0.243920338168842232
12 0.215904030874458225
13 0.190798269639651658
14 0.165540336610153493
15 0.145602662619760903
16 0.126511655774514314
17 0.110825043492501787
18 0.098317307104151638
19 0.085753037548977173
20 0.075165675978882823
21 0.067149599609385713
22 0.058905009076054442
23 0.052086361611228323
24 0.046294117214268668
25 0.040749831537552378
26 0.035793034396038564
27 0.032259223316553044
28 0.028690555402486596
29 0.025631001499283834
30 0.022902354443669795
31 0.020173994877280641
32 0.017946145264356349
33 0.015738517985670542
34 0.013848008854146924
35 0.012026826940470419
36 0.010734553102761670
37 0.009535973496884679
38 0.008569391092029885
39 0.007672513526335678
40 0.006789819878535800
41 0.005938195971100074
42 0.005243034920406119
43 0.004675941226242436
44 0.004274511319978553
45 0.003855877572110627
46 0.003422784079635823
47 0.003059870086525798
48 0.002724281030670779
49 0.002471778326766174
50 0.002188352369444359
51 0.001972215190893407
52 0.001758603365815657
53 0.001552342036273532
54 0.001372487829162989
55 0.001229795240455119
56 0.001103830890335528
57 0.000977009899139550
58 0.000854675463376476
59 0.000770172581611558
60 0.000681876612441182
61 0.000614598950266318
62 0.000542107361028910
63 0.000474031983886680
64 0.000429124407574072
65 0.000389821107027393
66 0.000349223143106377
67 0.000311760769840204
68 0.000275549641506848
69 0.000245296336455785
70 0.000217898781678289
71 0.000196148405115483
72 0.000174840789452111
73 0.000157436026235239
74 0.000141395828673198
75 0.000125814457834760
76 0.000110194148828227
77 0.000098391231584368
78 0.000087840844604405
79 0.000078186633017317
80 0.000069647132167133
81 0.000061808885436460
82 0.000055336040243039
83 0.000049189323546616
84 0.000045009816648861
85 0.000039892542251109
86 0.000035596960327331
87 0.000032479139620945
88 0.000029070904971522
89 0.000025924398756971
90 0.000023229538269905
91 0.000020843908275732
92 0.000018900143651113
93 0.000016699061704737
94 0.000015102173918946
95 0.000013601574343179
96 0.000012333171304375
97 0.000011110625835819
98 0.000010038059945596
99 0.000009019625153577
100 0.000008056502409864
101 0.000007235305672578
102 0.000006559346489642
103 0.000005941561484293
104 0.000005366566551252
105 0.000004878970177073
106 0.000004432267402804
107 0.000003994157052004
108 0.000003599666586794
109 0.000003270766013967
110 0.000002931718587350
111 0.000002637893256349
112 0.000002362097633222
113 0.000002104131829314
114 0.000001867573369149
115 0.000001688808367816
116 0.000001518472265716
117 0.000001369356841614
118 0.000001244839339689
119 0.000001121778507474
120 0.000001008925098449
121 0.000000907437284599
122 0.000000825001118453
123 0.000000740039315556
124 0.000000671829908582
125 0.000000601170085024
126 0.000000542812546526
127 0.000000485665412996
128 0.000000431601275082
129 0.000000389220545296
130 0.000000349686244657
131 0.000000312143029654
132 0.000000278012775397
133 0.000000248865361222
134 0.000000221270364800
135 0.000000200392676611
136 0.000000181536612099
137 0.000000163288664654
138 0.000000146990909127
139 0.000000130089423711
140 0.000000117427103436
141 0.000000104614920098
142 0.000000094876129870
143 0.000000085350662399
144 0.000000076215024698
145 0.000000068780548423
146 0.000000061235597463
147 0.000000054781247332
148 0.000000049488256025
149 0.000000043705816280
150 0.000000039650013915
151 0.000000035191061540
152 0.000000031648147253
153 0.000000028909700454
154 0.000000025794063952
155 0.000000023096014386
156 0.000000020884563943
157 0.000000019039260359
158 0.000000017106400300
159 0.000000015191753848
160 0.000000013568862881
161 0.000000012144198986
162 0.000000010868635455
163 0.000000009720761924
164 0.000000008650390452
165 0.000000007768724920
166 0.000000007010771751
167 0.000000006322604562
168 0.000000005652902864
169 0.000000005128845101
170 0.000000004632428866
171 0.000000004154272538
172 0.000000003677032941
173 0.000000003341612759
174 0.000000002979485724
175 0.000000002680541295
176 0.000000002396326980
177 0.000000002147601257
178 0.000000001927724966
179 0.000000001719261475
180 0.000000001544511396
181 0.000000001405873447
182 0.000000001267961828
183 0.000000001139632631
184 0.000000001017145009
185 0.000000000915182113
186 0.000000000820612434
187 0.000000000728057545
188 0.000000000664033446
189 0.000000000595719711
190 0.000000000537038675
191 0.000000000487114429
192 0.000000000442315501
193 0.000000000400984524
194 0.000000000365945958
195 0.000000000325402543
196 0.000000000292059148
197 0.000000000266115162
198 0.000000000240225636
199 0.000000000216163448
200 0.000000000194395822


==> samplunqu1500.dat <==
1 0.893606222089698754
2 0.788402119594873940
3 0.717463231983373695
4 0.674635980024181348
5 0.639223458110735887
6 0.616629772248173169
7 0.599260971693959532
8 0.587269853791906549
9 0.577890163723030703
10 0.570144671543945769
11 0.562543054458226166
12 0.556491563450883686
13 0.551806681630103601
14 0.547869233849849424
15 0.544552480719093679
16 0.541570192329137945
17 0.538680823100502471
18 0.534169590104638270
19 0.529949633634866690
20 0.527474337274730143
21 0.524910601131376997
22 0.522943149202406588
23 0.520841421890056222
24 0.518977550016789468
25 0.517624304912755795
26 0.515732033827660752
27 0.514034418637868473
28 0.511615054415845649
29 0.509844193786220479
30 0.508259688689570277
31 0.507059751330591668
32 0.505243835427721000
33 0.503696609884517033
34 0.502572923743031974
35 0.501751785869651634
36 0.500903892084281321
37 0.500138749997840693
38 0.499344699607190856
39 0.498804768815536037
40 0.498097416715819252
41 0.496905946083697203
42 0.496101290238896930
43 0.495415499666812309
44 0.494807486714267275
45 0.494120113100027902
46 0.493359115918925062
47 0.492748525683894212
48 0.492121347225248529
49 0.491677617611858131
50 0.491214580844197946
51 0.490701855386408425
52 0.490389689833187203
53 0.490042291859217438
54 0.489762060197233506
55 0.489445973888128272
56 0.489004765870825142
57 0.488657107675114832
58 0.488258698607630048
59 0.487986674293576117
60 0.487707761565139231
61 0.487424080561079331
62 0.487273411320197414
63 0.487028520911255702
64 0.486792463533328224
65 0.486552793361718250
66 0.486382898235374284
67 0.486138458053860190
68 0.485909626722397459
69 0.485728978225162089
70 0.485529093723899130
71 0.485351752572900697
72 0.485134635225116961
73 0.484962929159602874
74 0.484796442030403063
75 0.484626111812720417
76 0.484509438624037503
77 0.484295571418622617
78 0.484154761868074379
79 0.484052669837202132
80 0.483932554987964392
81 0.483797641828727309
82 0.483708571224328920
83 0.483598955719701240
84 0.483510540247647613
85 0.483332418180884849
86 0.483194815558944279
87 0.483092777695801112
88 0.482970447921614088
89 0.482893252371209614
90 0.482776862725186384
91 0.482651541252744287
92 0.482548032358575463
93 0.482483784050503850
94 0.482395401579089056
95 0.482314593172658457
96 0.482231661710277981
97 0.482159391309306851
98 0.482077434786285897
99 0.482016814774076707
100 0.481908350743345870
101 0.481825824752720899
102 0.481741213275787672
103 0.481673548330989409
104 0.481577154280053377
105 0.481523333773318074
106 0.481478690086115491
107 0.481402349625866088
108 0.481338931323388231
109 0.481282166317017590
110 0.481225822438379802
111 0.481164427730533695
112 0.481120873142683370
113 0.481078810533615675
114 0.481015238586497251
115 0.480924875630441451
116 0.480868580440053872
117 0.480829158517213306
118 0.480771984036658828
119 0.480718777723423751
120 0.480668760520924110
121 0.480624161854716458
122 0.480557330108948522
123 0.480521581382367835
124 0.480464992112937750
125 0.480423780843865500
126 0.480368912429330330
127 0.480327216435076088
128 0.480289582124660219
129 0.480239141369544598
130 0.480210981780876178
131 0.480171285717686525
132 0.480129623460789912
133 0.480095065040459901
134 0.480067637732317032
135 0.480048612561647770
136 0.479964009607868392
137 0.479942606752900069
138 0.479906292661992917
139 0.479858260107305090
140 0.479840936439680676
141 0.479783261972373698
142 0.479768288041919011
143 0.479729485428723568
144 0.479688360980324691
145 0.479662273619374246
146 0.479637002336719076
147 0.479604420214000737
148 0.479568799818223701
149 0.479539581608444010
150 0.479514042110169181
151 0.479495061884439078
152 0.479460412986955742
153 0.479445658774417360
154 0.479426155972192403
155 0.479390910543757320
156 0.479375652335054192
157 0.479340716721646243
158 0.479323548914495579
159 0.479297292408669862
160 0.479278896895394102
161 0.479244551835571408
162 0.479221790229409916
163 0.479204283451702073
164 0.479187519165418907
165 0.479165416453273929
166 0.479146154684241876
167 0.479111547248769976
168 0.479094092097134050
169 0.479079822181630921
170 0.479063445212937089
171 0.479041492267621105
172 0.479028897952195054
173 0.479014092268389591
174 0.478992021984445626
175 0.478974365926028378
176 0.478952532073053217
177 0.478941479024240779
178 0.478922364983388471
179 0.478906252901921403
180 0.478893110540626610
181 0.478872786434617781
182 0.478861751033523075
183 0.478849437668690425
184 0.478834829603115020
185 0.478825249539125475
186 0.478801404117227603
187 0.478788886758492405
188 0.478777937922838071
189 0.478756562601170499
190 0.478737357659134333
191 0.478724312066249713
192 0.478714538194973949
193 0.478701461980336196
194 0.478684916756028978
195 0.478669376898153143
196 0.478657525251198035
197 0.478645326393078885
198 0.478631241281178954
199 0.478622735537466315
200 0.478614040643720928
201 0.478595381549594856
202 0.478581649725845437
203 0.478569641750171748
204 0.478561494796251041
205 0.478554393659855137
206 0.478542998142983289
207 0.478522116835663980
208 0.478516033091647641
209 0.478505337482428683
210 0.478498534201799275
211 0.478490738045088737
212 0.478481752498484014
213 0.478469540447784114
214 0.478461110282545399
215 0.478453981885564650
216 0.478447277771560098
217 0.478439889473782465
218 0.478427608947082750
219 0.478420131370081436
220 0.478410092420677113
221 0.478400762937607915
222 0.478393594022696600
223 0.478387357628425103
224 0.478380697998022797
225 0.478373454411834653
226 0.478361557846334828
227 0.478354947314832191
228 0.478344495187270236
229 0.478336906030174758
230 0.478329652014909013
231 0.478324238934387913
232 0.478317069250665750
233 0.478312062503784330
234 0.478305102010179228
235 0.478300760239554368
236 0.478294061609766952
237 0.478287677645443776
238 0.478278118074451919
239 0.478270491114368201
240 0.478263623974007679
241 0.478259333862111280
242 0.478251102055037514
243 0.478244585957265433
244 0.478240440085114071
245 0.478233892986996145
246 0.478230398854852135
247 0.478222852496874962
248 0.478218624264300507
249 0.478214481860496143
250 0.478209646475016015
251 0.478204653295774051
252 0.478201362843732991
253 0.478197617990430646
254 0.478193014722916365
255 0.478187077557840789
256 0.478183455909794330
257 0.478176239064492747
258 0.478169628011094416
259 0.478166103287189392
260 0.478163886467701083
261 0.478158462057820866
262 0.478152937192967420
263 0.478148512261696301
264 0.478143714673033349
265 0.478138087889662555
266 0.478135831954520363
267 0.478132469817743100
268 0.478128379311462348
269 0.478124128052999808
270 0.478121173326801041
271 0.478118395675893593
272 0.478114569141914469
273 0.478112061141084843
274 0.478107753079478393
275 0.478103920898907353
276 0.478100852142315735
277 0.478095979253927605
278 0.478092342703805295
279 0.478088836661717420
280 0.478085846966573913
281 0.478082631930382806
282 0.478080700819381477
283 0.478077617256599308
284 0.478074723555983183
285 0.478072026138369022
286 0.478068627362853660
287 0.478064815186505621
288 0.478061631113236241
289 0.478057891947970270
290 0.478056008296445178
291 0.478053161952840033
292 0.478050184439632708
293 0.478048341567937907
294 0.478044872976568003
295 0.478042029498709053
296 0.478039865052037771
297 0.478037401271334650
298 0.478035151647631384
299 0.478032744645975671
300 0.478029944675234297
301 0.478028282180407160
302 0.478025901057895330
303 0.478024223930155867
304 0.478020794952524974
305 0.478018928943236943
306 0.478016105287373705
307 0.478013663465682304
308 0.478011457202645262
309 0.478010169899601101
310 0.478008247912377393
311 0.478006202721180440
312 0.478003952646106789
313 0.478001946355742058
314 0.478000834574713651
315 0.477999290713258029
316 0.477996405456158791
317 0.477995362728975082
318 0.477994104796983676
319 0.477991191868060050
320 0.477990032006947063
321 0.477988351459688710
322 0.477986930502519003
323 0.477985188538476713
324 0.477983376725485243
325 0.477981664439029341
326 0.477979739978256379
327 0.477978643076179155
328 0.477977506715378697
329 0.477974622837727514
330 0.477973532683719782
331 0.477972214450611776
332 0.477970907284684610
333 0.477969967311752064
334 0.477968860256134609
335 0.477967485933806446
336 0.477965899249294945
337 0.477964909277136252
338 0.477963143534689272
339 0.477962156434254493
340 0.477960864599128621
341 0.477959450116532347
342 0.477958204346034365
343 0.477956765555079099
344 0.477955935297821266
345 0.477954796961115702
346 0.477953918266799560
347 0.477952923060327606
348 0.477951028194455729
349 0.477950085436604055
350 0.477949095751176167
351 0.477948230953154585
352 0.477947416894358601
353 0.477946418623311942
354 0.477945946502297936
355 0.477944260522160491
356 0.477943212146658580
357 0.477942297297005103
358 0.477941350401881904
359 0.477939988220809964
360 0.477939152526585809
361 0.477938019705460349
362 0.477937459881268678
363 0.477936538485580986
364 0.477935899201569592
365 0.477934985944595658
366 0.477933782370863092
367 0.477932938006457197
368 0.477931991552645874
369 0.477931273152476466
370 0.477930590245083997
371 0.477929926023038798
372 0.477929425644366579
373 0.477928446044265376
374 0.477927971920877881
375 0.477926941846026188
376 0.477926350153414836
377 0.477925156194034917
378 0.477924732172120947
379 0.477923792767856459
380 0.477923023154422477
381 0.477922402995344997
382 0.477921812816417380
383 0.477921151897536090
384 0.477920320420278155
385 0.477919733218578169
386 0.477919268679512788
387 0.477918736516347087
388 0.477917672238727775
389 0.477917074619435667
390 0.477916739955734360
391 0.477915714518238499
392 0.477915195070303778
393 0.477914593561932055
394 0.477914173008325949
395 0.477913752341139531
396 0.477913172523705965
397 0.477912533920353877
398 0.477911928959318388
399 0.477911535982518398
400 0.477910824031967718
401 0.477910451405250236
402 0.477910043786797856
403 0.477909493631686222
404 0.477908787406454594
405 0.477908400978381165
406 0.477907978560688729
407 0.477907413400154468
408 0.477907042451367225
409 0.477906648047224547
410 0.477906382156970122
411 0.477905796928293547
412 0.477905432937820285
413 0.477905055788637623
414 0.477904716244491656
415 0.477904244092299479
416 0.477903753949118160
417 0.477903374115382473
418 0.477902934286607739
419 0.477902543095207022
420 0.477901988044441672
421 0.477901711637490456
422 0.477901387776196618
423 0.477901120204801355
424 0.477900670995840382
425 0.477900247030099978
426 0.477899906917132855
427 0.477899532028523422
428 0.477899145527231672
429 0.477898790481552427
430 0.477898404363819751
431 0.477898090313053636
432 0.477897790426756564
433 0.477897448248196688
434 0.477897060854681477
435 0.477896781806439075
436 0.477896422633160900
437 0.477896151007389525
438 0.477895829669475580
439 0.477895621387783576
440 0.477895198549373235
441 0.477894964087177465
442 0.477894750284813874
443 0.477894510948363660
444 0.477894125021699590
445 0.477893933148440642
446 0.477893650686802895
447 0.477893482260222602
448 0.477893143812727683
449 0.477892956894289400
450 0.477892591857161764
451 0.477892332362337746
452 0.477891987023053577
453 0.477891776583418693
454 0.477891516313894260
455 0.477891334761414099
456 0.477891075748855532
457 0.477890946691263030
458 0.477890709474726449
459 0.477890560731738079
460 0.477890214057461127
461 0.477890107916116302
462 0.477889926891657379
463 0.477889681615164486
464 0.477889553120074029
465 0.477889370081974685
466 0.477889087812831959
467 0.477888899649463128
468 0.477888723055164999
469 0.477888568895415700
470 0.477888382927944166
471 0.477888187452258251
472 0.477888085693755904
473 0.477887810955287040
474 0.477887679618096750
475 0.477887489760948303
476 0.477887270536980990
477 0.477887202557355617
478 0.477887008318827522
479 0.477886882558542503
480 0.477886726178782473
481 0.477886551714179098
482 0.477886380940807043
483 0.477886268633363809
484 0.477886150818090105
485 0.477886029768145204
486 0.477885881450682004
487 0.477885804087545385
488 0.477885607756108832
489 0.477885456336858083
490 0.477885238212141850
491 0.477885137080097999
492 0.477884986481127150
493 0.477884857474213887
494 0.477884694391211895
495 0.477884619392069721
496 0.477884483552908135
497 0.477884347129355513
498 0.477884222502311828
499 0.477884145493445267
500 0.477883990908238576
501 0.477883837631559671
502 0.477883712188959309
503 0.477883646948162433
504 0.477883531415340179
505 0.477883444691723225
506 0.477883296389430834
507 0.477883239562593209
508 0.477883123858545866
509 0.477883005130912419
510 0.477882890785805259
511 0.477882760587376054
512 0.477882706258586309
513 0.477882658210461664
514 0.477882539319305244
515 0.477882467890508533
516 0.477882343539334176
517 0.477882278644912173
518 0.477882129302678982
519 0.477882032893759912
520 0.477881947987329914
521 0.477881862721557971
522 0.477881807778307244
523 0.477881721395217118
524 0.477881619532323942
525 0.477881541510276064
526 0.477881487807351235
527 0.477881392377945413
528 0.477881321957855709
529 0.477881237444681695
530 0.477881157506937049
531 0.477881078012773353
532 0.477881001826687801
533 0.477880953015139054
534 0.477880856366593332
535 0.477880750044009706
536 0.477880669155297311
537 0.477880592246017810
538 0.477880534949247704
539 0.477880510890927257
540 0.477880438143210184
541 0.477880378596958588
542 0.477880256997229413
543 0.477880197819376795
544 0.477880156365877551
545 0.477880067251970964
546 0.477879971910384005
547 0.477879936570027530
548 0.477879913333985273
549 0.477879849022605607
550 0.477879795349854586
551 0.477879746937152738
552 0.477879667585288548
553 0.477879637459325601
554 0.477879587984994469
555 0.477879529578688067
556 0.477879501184586331
557 0.477879450071592493
558 0.477879403884674925
559 0.477879354883061547
560 0.477879268545868818
561 0.477879211152072769
562 0.477879141813160213
563 0.477879075387645069
564 0.477879043839298190
565 0.477878982295682375
566 0.477878950532155677
567 0.477878923915033449
568 0.477878880693896446
569 0.477878820966088469
570 0.477878783321552147
571 0.477878741098916093
572 0.477878692708786690
573 0.477878645874071861
574 0.477878591610729320
575 0.477878578575563262
576 0.477878549205141390
577 0.477878505873839954
578 0.477878460355908086
579 0.477878413298916505
580 0.477878374192453326
581 0.477878332800272754
582 0.477878311946216328
583 0.477878256128031642
584 0.477878234927859358
585 0.477878199557726535
586 0.477878143188369076
587 0.477878126309755624
588 0.477878082333773158
589 0.477878054784453887
590 0.477878017698641133
591 0.477877982070740837
592 0.477877962659715272
593 0.477877922729711690
594 0.477877896661220658
595 0.477877871939500987
596 0.477877820883897797
597 0.477877786870975763
598 0.477877756975682577
599 0.477877726907657341
600 0.477877706013777104
601 0.477877693316248742
602 0.477877651862411990
603 0.477877619572185997
604 0.477877590839573652
605 0.477877563233180425
606 0.477877542918511811
607 0.477877518361198184
608 0.477877494239553613
609 0.477877470494161682
610 0.477877442722997703
611 0.477877404230996339
612 0.477877378640676642
613 0.477877346402133030
614 0.477877317671955959
615 0.477877296437533627
616 0.477877258437374997
617 0.477877235949616286
618 0.477877207944279736
619 0.477877184580910941
620 0.477877153293601586
621 0.477877126933245966
622 0.477877117460490053
623 0.477877085372469423
624 0.477877061596722219
625 0.477877050421958827
626 0.477877034467360906
627 0.477877022111318939
628 0.477877001489414865
629 0.477876984626478762
630 0.477876968725654439
631 0.477876955996176522
632 0.477876935495974320
633 0.477876906638854682
634 0.477876880944223037
635 0.477876862697170557
636 0.477876841647005446
637 0.477876832123903528
638 0.477876814579486053
639 0.477876798681455217
640 0.477876780969846204
641 0.477876768816090758
642 0.477876749809315049
643 0.477876730294983454
644 0.477876714881328601
645 0.477876707791165145
646 0.477876690726649234
647 0.477876669560183820
648 0.477876656547537637
649 0.477876641966676341
650 0.477876618644862750
651 0.477876605774442853
652 0.477876591402761008
653 0.477876579173275418
654 0.477876565215973825
655 0.477876551216870393
656 0.477876546121297985
657 0.477876533441754403
658 0.477876522604799570
659 0.477876508699449754
660 0.477876496789188865
661 0.477876478523470261
662 0.477876464555187230
663 0.477876456783168091
664 0.477876442245641964
665 0.477876430985881284
666 0.477876418636635270
667 0.477876403194612220
668 0.477876392873469447
669 0.477876380570804893
670 0.477876368460343870
671 0.477876359194526756
672 0.477876353673533150
673 0.477876341403421445
674 0.477876329792814636
675 0.477876321336228538
676 0.477876308341496581
677 0.477876299236693947
678 0.477876288801021509
679 0.477876280228263783
680 0.477876267976996671
681 0.477876261894360166
682 0.477876250011100456
683 0.477876242023759557
684 0.477876230958128645
685 0.477876226518103353
686 0.477876218989136736
687 0.477876203356759233
688 0.477876197699894922
689 0.477876185334103698
690 0.477876179005898571
691 0.477876172292961143
692 0.477876164053893993
693 0.477876158854790734
694 0.477876153100384615
695 0.477876142069985244
696 0.477876135679166592
697 0.477876127516955795
698 0.477876122591440300
699 0.477876115296978321
700 0.477876106695564407
701 0.477876101724112434
702 0.477876095320197147
703 0.477876089775130464
704 0.477876084019618119
705 0.477876078615474875
706 0.477876074473251533
707 0.477876068320218728
708 0.477876060659794433
709 0.477876055519227572
710 0.477876049193970864
711 0.477876039729593527
712 0.477876036358925893
713 0.477876030623780423
714 0.477876023619831225
715 0.477876018153662818
716 0.477876013156674384
717 0.477876004924271347
718 0.477876001558649177
719 0.477875994134311033
720 0.477875988579321898
721 0.477875983596526555
722 0.477875978126703960
723 0.477875975301842559
724 0.477875968725830269
725 0.477875965208861886
726 0.477875961557645557
727 0.477875955678368103
728 0.477875950905917002
729 0.477875947360394682
730 0.477875943274238102
731 0.477875938306480397
732 0.477875933986400325
733 0.477875931072873517
734 0.477875927245339671
735 0.477875924443738054
736 0.477875915794802431
737 0.477875912821000948
738 0.477875908852635423
739 0.477875904241279681
740 0.477875899152651495
741 0.477875895058145317
742 0.477875891738143266
743 0.477875889396097708
744 0.477875884193131484
745 0.477875879820100047
746 0.477875877088070333
747 0.477875874695367631
748 0.477875870307678918
749 0.477875868166611983
750 0.477875864181411147
751 0.477875858155246913
752 0.477875856032488278
753 0.477875853093227998
754 0.477875849411186493
755 0.477875846409137939
756 0.477875843374992337
757 0.477875839831261640
758 0.477875837736302156
759 0.477875835329129806
760 0.477875832097709896
761 0.477875828929269664
762 0.477875825352823969
763 0.477875824266786764
764 0.477875820760830738
765 0.477875818097594440
766 0.477875816256717711
767 0.477875814016092082
768 0.477875810758732311
769 0.477875809016549413
770 0.477875804918905578
771 0.477875803240246921
772 0.477875802231935431
773 0.477875801095819897
774 0.477875796712573131
775 0.477875795556374494
776 0.477875793635159196
777 0.477875791727858601
778 0.477875788788080069
779 0.477875785500943617
780 0.477875783239172958
781 0.477875782932460968
782 0.477875781312416814
783 0.477875777574570837
784 0.477875775613011144
785 0.477875773839002038
786 0.477875771899696655
787 0.477875770199158612
788 0.477875767855383160
789 0.477875766415694070
790 0.477875764433537797
791 0.477875762822507433
792 0.477875760501288660
793 0.477875758019652375
794 0.477875756360587989
795 0.477875755056483775
796 0.477875753501113831
797 0.477875752412098898
798 0.477875750850667247
799 0.477875749547604478
800 0.477875748014152835


==> samplunqu2000.dat <==
1 0.855489273100387471
2 0.772920269998974896
3 0.694660913004757186
4 0.640783250747425037
5 0.598773706856546517
6 0.558998417732749164
7 0.525595727797091072
8 0.505332048504426701
9 0.484109280496779981
10 0.469331697771844747
11 0.453223912877891766
12 0.441769334930869395
13 0.427590902816183172
14 0.418959870124965161
15 0.409117543825156693
16 0.400716307620399115
17 0.393310436793266716
18 0.387527702698645005
19 0.381926355286676122
20 0.376519672401252226
21 0.371295066488376568
22 0.366193227195360460
23 0.362115893543821010
24 0.358649403419892099
25 0.355557390176335530
26 0.351978006999094928
27 0.349235996916597069
28 0.345948592409142996
29 0.343310888419008364
30 0.340655033059839185
31 0.338191938904807810
32 0.335842828006653993
33 0.333897094425180396
34 0.331298863300066027
35 0.329506721776326117
36 0.327287961798339799
37 0.324917335451189060
38 0.323230439712618722
39 0.321271991693547143
40 0.319241509875513529
41 0.317516640791202065
42 0.316021448979742825
43 0.314545543776473702
44 0.312804785306438626
45 0.311063443496073788
46 0.309630916704724424
47 0.308059603652805603
48 0.306688984160651046
49 0.305445491931215563
50 0.303747948962052705
51 0.302343428742725739
52 0.300986439473162226
53 0.299514978450816149
54 0.298303988395436426
55 0.297051425951676551
56 0.296017960703497063
57 0.294794895327780082
58 0.293666780364450153
59 0.292640560509062175
60 0.291407742504658840
61 0.290295651672089927
62 0.289197725395515914
63 0.288236566481031353
64 0.286910424790234375
65 0.286024500009223526
66 0.285074819707933136
67 0.284230718046766695
68 0.283255427190275411
69 0.282378664740489949
70 0.281627247178507734
71 0.280832433811682713
72 0.279780706320405137
73 0.278871919466730789
74 0.278011635190378192
75 0.277208355321881483
76 0.276448966964569609
77 0.275579699652962307
78 0.274748642367823814
79 0.273807250621451670
80 0.271852839537383983
81 0.270690494354742683
82 0.269703494030364477
83 0.268872674585902360
84 0.267605080629484737
85 0.266441580142551981
86 0.265322599299786632
87 0.264401727348098636
88 0.263385411716073159
89 0.262491939535131502
90 0.261346843240544524
91 0.260577390320302582
92 0.259653679359008238
93 0.258850960601352764
94 0.258205746640846001
95 0.257270097278317011
96 0.256503765379269999
97 0.255842984175724431
98 0.255117647970690420
99 0.254354919631690102
100 0.253706822683431810
101 0.253028346450306862
102 0.252365630133923213
103 0.251678537424340820
104 0.251010256529956122
105 0.250394775191179864
106 0.249746176981814061
107 0.249061536985134502
108 0.248348312853476083
109 0.247838573880177493
110 0.247292336560967912
111 0.246643546451034201
112 0.246049483132562280
113 0.245480235871171293
114 0.244886547149322842
115 0.244332154718464423
116 0.243696660918393926
117 0.243167227900669414
118 0.242637114746008770
119 0.242043166917953328
120 0.241456176637677739
121 0.240991991901609554
122 0.240335220313642184
123 0.239882856160225505
124 0.239430627284415276
125 0.238945423462251338
126 0.238438617995120283
127 0.237854157409969763
128 0.237450160457923415
129 0.236895548768487119
130 0.236347826924830640
131 0.235840503664229595
132 0.235408703105617206
133 0.234872284251339492
134 0.233893933992782216
135 0.233347028402768497
136 0.232790720980225546
137 0.232216394633332851
138 0.231698794017157594
139 0.231132770784479219
140 0.230596278324937842
141 0.230048720756109881
142 0.229548681812599270
143 0.229161290206868262
144 0.228639848489494202
145 0.228078041089254724
146 0.227680473416877527
147 0.227318731798651141
148 0.226818590387817376
149 0.226404425113436003
150 0.225952802390355617
151 0.225532342823657056
152 0.225105539656567988
153 0.224687035096435922
154 0.224297896805532665
155 0.223924505140093932
156 0.223576518435049387
157 0.223183821654063891
158 0.222813907751245710
159 0.222497103768803522
160 0.222157216629219750
161 0.221770690865421227
162 0.221315556143923647
163 0.220957112113902482
164 0.220652265430153538
165 0.220281665328732473
166 0.219907743053365884
167 0.219571053632161645
168 0.219266020593728628
169 0.218945045400367466
170 0.218595097475694639
171 0.218224311147247024
172 0.217883298916537987
173 0.217558113461587516
174 0.217259190468225200
175 0.216924511996746033
176 0.216584179028400381
177 0.216237240007572745
178 0.215944373402561229
179 0.215671256709916631
180 0.215409663131334750
181 0.215062412238981593
182 0.214758888107730334
183 0.214477675527833617
184 0.214222094986330713
185 0.213979362145694046
186 0.213645657328490363
187 0.213314057046343791
188 0.213081846963103810
189 0.212761252723389083
190 0.212449251203901956
191 0.212176469596178030
192 0.211928050051957972
193 0.211682493880992667
194 0.211435533303404949
195 0.211128697735807919
196 0.210845490569508437
197 0.210566882536323385
198 0.210298885830468407
199 0.210013383885214872
200 0.209758111162948180
201 0.209492974174324581
202 0.209177724907618962
203 0.208938801746817032
204 0.208654130749148486
205 0.208417655403384944
206 0.208133877677407209
207 0.207878507343597557
208 0.207554116970623981
209 0.207271224830819389
210 0.206993487553449096
211 0.206741532035271292
212 0.206548857326098623
213 0.206293048901631165
214 0.206045442453216904
215 0.205610293991663445
216 0.205276260216104733
217 0.205071434745656089
218 0.204750828162590742
219 0.204527687050660101
220 0.204274436771847340
221 0.204053265083599694
222 0.203715938900661003
223 0.203469666049970382
224 0.203236543899829813
225 0.202999075243452731
226 0.202751739099942485
227 0.202471383695993434
228 0.202248470416031195
229 0.201917838010551493
230 0.201639663959773202
231 0.201403151690578014
232 0.201116141605455850
233 0.200899949429264285
234 0.200661384014661021
235 0.200458860656617860
236 0.200159561107188938
237 0.199891412406779156
238 0.199693817345960978
239 0.199453199715878937
240 0.199256591022963031
241 0.199029738983135140
242 0.198746663130907664
243 0.198568227393878860
244 0.198342663972258887
245 0.198136605033051139
246 0.197945514393794542
247 0.197735890662974062
248 0.197557724644099153
249 0.197377393930348893
250 0.197187013256535842
251 0.196623769550521049
252 0.196310587790316182
253 0.196045163709478110
254 0.195678037722743337
255 0.195398053507539832
256 0.195118937691665467
257 0.194876133215940495
258 0.194626722092063720
259 0.194316591352450718
260 0.194040795073081723
261 0.193815680980669286
262 0.193611697088586193
263 0.193400406506243988
264 0.193166626617144233
265 0.192988725773483166
266 0.192750181712151469
267 0.192529691256839913
268 0.192329040433193238
269 0.192105931622517850
270 0.191912405116269724
271 0.191680977040327133
272 0.191485800689814967
273 0.191286684334125046
274 0.191095516395151876
275 0.190912170557444055
276 0.190745418002668532
277 0.190530157194229610
278 0.190306861554679185
279 0.190111751186794714
280 0.189871663755077663
281 0.189678087045337729
282 0.189490115313274726
283 0.189307034216365966
284 0.189136877612024801
285 0.188892701386441431
286 0.188742774524383317
287 0.188471639807439056
288 0.188295274574886595
289 0.188080757603408838
290 0.187831121893017206
291 0.187640161092532981
292 0.187467545870690200
293 0.187321281690540464
294 0.187149509343604442
295 0.186436650112929175
296 0.186078796346990871
297 0.185744929671562309
298 0.185540170971247836
299 0.185332535739481524
300 0.185053846440890624
301 0.184665086140123946
302 0.184433880650548665
303 0.184117593768810456
304 0.183888163960025969
305 0.183633204072607720
306 0.183386809939148548
307 0.183191052276568705
308 0.182988092362554061
309 0.182795023855310268
310 0.182515216569316047
311 0.182316332471169018
312 0.182157299160396469
313 0.181892720245735440
314 0.181674578538597281
315 0.181470753198414630
316 0.181284219222068638
317 0.181089597601139324
318 0.180905387638025855
319 0.180721677611551806
320 0.180559408186938775
321 0.180354585912559651
322 0.180156856307970736
323 0.179986251959223797
324 0.179850504572450831
325 0.179636139253444210
326 0.179459709089812625
327 0.179130302665201968
328 0.178890995076852910
329 0.178699406778841940
330 0.178507785590040463
331 0.178328711645151711
332 0.178165243594077594
333 0.178001637965451626
334 0.177828800092943995
335 0.177630229089834918
336 0.177420018982378358
337 0.177251899961068715
338 0.177090240348817679
339 0.176918059566118946
340 0.176772281359363320
341 0.176608943846375988
342 0.176422230158649079
343 0.176275359077639110
344 0.176109227230080184
345 0.175958301272396089
346 0.175804085775323832
347 0.175670226804736790
348 0.175546496899388726
349 0.175347537793337394
350 0.175181355783924769
351 0.175079649353227562
352 0.174932696107052393
353 0.174791201385901623
354 0.174632504896518354
355 0.174476497814512216
356 0.174314618177702330
357 0.174202185685320671
358 0.174089251545153340
359 0.173962386914333467
360 0.173813533053885527
361 0.173661537278703787
362 0.173502288750105704
363 0.173391439305564027
364 0.173272841960712909
365 0.173136344927792341
366 0.173024453067822215
367 0.172910548008340714
368 0.172769676008871886
369 0.172636570920452814
370 0.172521651897109496
371 0.172395492235696973
372 0.172300103374302405
373 0.172178363896353631
374 0.172051527998467679
375 0.171938060332861159
376 0.171829632592263332
377 0.171699096354035186
378 0.171601894124176063
379 0.171493841506089428
380 0.171402315525853222
381 0.171244621290764232
382 0.171135007836458908
383 0.171030284905634183
384 0.170914764281878434
385 0.170805016969369977
386 0.170688640933524316
387 0.170565722030643296
388 0.170461599710029610
389 0.170364614143670989
390 0.170270121245046480
391 0.170128116901670873
392 0.170034163833160362
393 0.169945395757737344
394 0.169847958359891221
395 0.169772035170240226
396 0.169651422124510010
397 0.169553386089722896
398 0.169465006926199618
399 0.169373605937972516
400 0.169262928391119338
401 0.169058971824897569
402 0.168928431527104544
403 0.168835630466013215
404 0.168706762635698532
405 0.168594856105740015
406 0.168470269877677992
407 0.168364556776294583
408 0.168264703212000405
409 0.168143125723275833
410 0.168024992937291062
411 0.167933927046250625
412 0.167807923140664755
413 0.167722711102292338
414 0.167626338101057426
415 0.167504066500650306
416 0.167412480483539655
417 0.167312702821604042
418 0.167196408542865105
419 0.167091507478725892
420 0.166963967057140783
421 0.166879428011159486
422 0.166794428980132248
423 0.166699187097199719
424 0.166582163670603689
425 0.166501303023055020
426 0.166394526809237858
427 0.166305176649614556
428 0.166226869053167636
429 0.166140373748037917
430 0.166052137087626811
431 0.165955318970398780
432 0.165841431237769371
433 0.165753495367743892
434 0.165670067195008014
435 0.165582222509612270
436 0.165495715423186779
437 0.165162664926451791
438 0.165020140321165826
439 0.164870081912507349
440 0.164689806008622180
441 0.164554213401322952
442 0.164412905906749257
443 0.164264221532274796
444 0.164144415787160325
445 0.164070899772403744
446 0.163909624324794806
447 0.163773662890621868
448 0.163643271333471924
449 0.163522043106489934
450 0.163413317236273420
451 0.163325076520231482
452 0.163213916095784450
453 0.163098547190200255
454 0.162968900708581416
455 0.162879129285123492
456 0.162785036261332644
457 0.162650793763274376
458 0.162556594371726093
459 0.162467045169463059
460 0.162332606186504413
461 0.162237335571744162
462 0.162141395205880584
463 0.162051377984660433
464 0.161965642333810722
465 0.161837318760914312
466 0.161751315910422661
467 0.161684542343693671
468 0.161604999565423457
469 0.161493080236793873
470 0.161414566303050178
471 0.161328581558626394
472 0.161208330396902966
473 0.161115042554088844
474 0.161024319296693808
475 0.160953700295818070
476 0.160863241370249238
477 0.160777880733406098
478 0.160681103373095213
479 0.160605169296274941
480 0.160533349406342146
481 0.160397788271251396
482 0.160314411739313711
483 0.160231888514134391
484 0.160149055647275773
485 0.160089071329438781
486 0.160015065295125880
487 0.159929400715895870
488 0.159858395306601481
489 0.159754224015494412
490 0.159678801349024457
491 0.159598869670504295
492 0.159529894342481715
493 0.159467172656917261
494 0.159400712870874539
495 0.159323792987759894
496 0.159231042139904577
497 0.159177933718505249
498 0.159105917782120299
499 0.159014407602564439
500 0.158914385344936515
501 0.158856613060106427
502 0.158780398354594426
503 0.158697809969828491
504 0.158605301563566919
505 0.158531129186016806
506 0.158467785664941241
507 0.158397275735488341
508 0.158303751192343356
509 0.158237421054598593
510 0.158162552868194167
511 0.158073317497431531
512 0.158001388651384911
513 0.157941477081093296
514 0.157879143544853190
515 0.157798553353346999
516 0.157719615974912825
517 0.157657141674921064
518 0.157602573933204454
519 0.157540006089303658
520 0.157464170975151030
521 0.157361353337199500
522 0.157302216270367973
523 0.157240987840727986
524 0.157184063945320002
525 0.157114699718732570
526 0.156996091899859608
527 0.156909608778438292
528 0.156849360385937608
529 0.156739100304312984
530 0.156663425122098632
531 0.156604443929975412
532 0.156529877411893920
533 0.156462228032996059
534 0.156384923135983150
535 0.156305925816124180
536 0.156235476987729605
537 0.156168453747195235
538 0.156108923348581285
539 0.156054354488123159
540 0.155987007162442792
541 0.155894863305356762
542 0.155818356442325945
543 0.155743382726549862
544 0.155683840572954840
545 0.155609282292388379
546 0.155540375587230773
547 0.155472150112421187
548 0.155414755796052545
549 0.155335992782656640
550 0.155247477971755754
551 0.155181323573294588
552 0.155110182124128776
553 0.155042841140370175
554 0.154987821266060311
555 0.154915127824741511
556 0.154837859306097725
557 0.154776129184054534
558 0.154711466831473465
559 0.154668248122525664
560 0.154597082670792807
561 0.154554821611841892
562 0.154503241925917661
563 0.154448671385405495
564 0.154373946850660720
565 0.154202103760816472
566 0.154081632822177461
567 0.154009975976189234
568 0.153944088345469854
569 0.153860035480044399
570 0.153744514670571208
571 0.153668671003461460
572 0.153598702829468581
573 0.153530819995066653
574 0.153431839449223451
575 0.153368789263740368
576 0.153306218933019017
577 0.153220315549851743
578 0.153153108730179593
579 0.153081738013052776
580 0.153009988303353328
581 0.152932229680761145
582 0.152874741271029874
583 0.152805358979085870
584 0.152726214462865190
585 0.152666470443649671
586 0.152605856489130776
587 0.152543068416130384
588 0.152459084333947670
589 0.152404919468196676
590 0.152342789961085578
591 0.152282021226199493
592 0.152219562838143779
593 0.152147921104229311
594 0.152082059788065105
595 0.152024379008112082
596 0.151972902510318197
597 0.151913856829402283
598 0.151848923424439869
599 0.151775632299977870
600 0.151721170126012495
601 0.151664376106599996
602 0.151609618667067958
603 0.151544711616178523
604 0.151470392004183774
605 0.151412211806485869
606 0.151346287042262689
607 0.151280241552102068
608 0.151222448946166960
609 0.151162054375986316
610 0.151104635300371104
611 0.151043446140683296
612 0.150974863762245171
613 0.150923595124442228
614 0.150702280844634939
615 0.150609822330138282
616 0.150544163876592058
617 0.150416333434640281
618 0.150318845173794430
619 0.150228930841718289
620 0.150110461023381297
621 0.150007401968729803
622 0.149925633283213539
623 0.149857698199939687
624 0.149772540641604057
625 0.149698982345802090
626 0.149617698597529852
627 0.149541988565550593
628 0.149472552661748165
629 0.149405039328384587
630 0.149303408658609249
631 0.149237679909722087
632 0.149177974966365118
633 0.149103762281005997
634 0.149053683835761647
635 0.148988152216769726
636 0.148922366612742024
637 0.148855547262282201
638 0.148772177002141709
639 0.148715612427711363
640 0.148663960017458074
641 0.148595229289504388
642 0.148537395644064318
643 0.148475930987631011
644 0.148404839945081107
645 0.148333869175652500
646 0.148266194191326472
647 0.148188989152721551
648 0.148138786164990599
649 0.148081722347662204
650 0.148024096539590228
651 0.147961769508765828
652 0.147902003254637066
653 0.147831292929587244
654 0.147766543722079202
655 0.147705203718548478
656 0.147655405290568559
657 0.147586443966763542
658 0.147537789524743890
659 0.147480731088952238
660 0.147423085677442250
661 0.147367623964145406
662 0.147307689419138577
663 0.147248625765367264
664 0.147204610869306418
665 0.147150479567859260
666 0.147102622731927535
667 0.147040546048979953
668 0.146995976798508732
669 0.146929172416489701
670 0.146880117484637168
671 0.146821351422665447
672 0.146777167568937800
673 0.146716607827076545
674 0.146664061141173918
675 0.146617760670100461
676 0.146574252516324138
677 0.146488497319721939
678 0.146438678377895232
679 0.146391110142314651
680 0.146341137001176902
681 0.146299483364261435
682 0.146240503705235891
683 0.146199159414766938
684 0.146149977553540644
685 0.146106960800591018
686 0.146044005430532003
687 0.145992838074992359
688 0.145951172821692537
689 0.145901373359346720
690 0.145860243928707806
691 0.145798532885880544
692 0.145754237386516383
693 0.145701517324867580
694 0.145661788915996376
695 0.145606164826344059
696 0.145557279108987608
697 0.145510980088186109
698 0.145460848119944475
699 0.145420757538018058
700 0.145367063127625679
701 0.145323314724599112
702 0.145264675346682942
703 0.145224657495785531
704 0.145181840942102069
705 0.145134512837376023
706 0.145079600554127969
707 0.145035256291661058
708 0.144984189267713309
709 0.144931468704952410
710 0.144880310991192640
711 0.144844117231903935
712 0.144803615590098522
713 0.144758933533894574
714 0.144701191074988578
715 0.144649472019766301
716 0.144610058064891689
717 0.144571775690170518
718 0.144535397863543247
719 0.144474589347616367
720 0.144426341837017025
721 0.144378141737265514
722 0.144341022475398789
723 0.144299586692576642
724 0.144261473144677826
725 0.144212882027833222
726 0.144097768879049043
727 0.144041039172248808
728 0.143996009394922159
729 0.143938540773286494
730 0.143879397238079909
731 0.143820183465576540
732 0.143771349627834222
733 0.143724169120135081
734 0.143671327734238768
735 0.143569402762796228
736 0.143496185134834392
737 0.143443422429411216
738 0.143364514103781981
739 0.143297790543456954
740 0.143213214107933279
741 0.143170239223354950
742 0.143099208549660489
743 0.143036751218662939
744 0.142982440084476803
745 0.142928633933872395
746 0.142862834052573495
747 0.142804924027121943
748 0.142758259729832276
749 0.142712349071788119
750 0.142668048087327554
751 0.142614049964696982
752 0.142570719710054278
753 0.142520919831471110
754 0.142482841205618022
755 0.142437518476066283
756 0.142361022027565592
757 0.142308385374635665
758 0.142270575245448921
759 0.142210755946732159
760 0.142147971525878158
761 0.142105258788061267
762 0.142050803165824552
763 0.142011572115606305
764 0.141982647711482890
765 0.141945777793262756
766 0.141887072009936027
767 0.141854730971535475
768 0.141740858773486994
769 0.141667057537443214
770 0.141589632700496876
771 0.141515388925378155
772 0.141472328346346099
773 0.141404098384428051
774 0.141355792449224887
775 0.141292188113777278
776 0.141224405320746649
777 0.141160685097548616
778 0.141113409060259015
779 0.141069042756186619
780 0.141012518474828208
781 0.140958853302459525
782 0.140908297627807932
783 0.140862418090119623
784 0.140808651305507349
785 0.140763120409523074
786 0.140708608868975488
787 0.140652756315172461
788 0.140613885487706980
789 0.140555590620785237
790 0.140512168044963970
791 0.140463074033024854
792 0.140409790304085180
793 0.140361388988267971
794 0.140315541190935589
795 0.140260557607486458
796 0.140214432683128581
797 0.140157813680865773
798 0.140105104686343379
799 0.140054681166854822
800 0.140009919281757517


==> samplunqu2500.dat <==
1 0.856482040622295493
2 0.744269677727750323
3 0.668759897357571687
4 0.609576392077142870
5 0.559221606505025282
6 0.521748570063883532
7 0.487490963683604561
8 0.453621234240549009
9 0.430073265362854840
10 0.409057724535528744
11 0.389235858470734386
12 0.374462375133781999
13 0.359391032504839836
14 0.343503070781143338
15 0.330603466972822002
16 0.319962594843116899
17 0.307650530957634449
18 0.297980717131448081
19 0.289634312093634994
20 0.282116891828828320
21 0.272147881055296026
22 0.264716772412447177
23 0.258315620691625503
24 0.251063567236475382
25 0.245061850055236008
26 0.239097479608787578
27 0.233609259633037442
28 0.228592585454255509
29 0.223159985643183539
30 0.218623217156213939
31 0.213367712621383904
32 0.209941013370527174
33 0.205595600227530595
34 0.201706860681764522
35 0.197861316389541547
36 0.194681948402116195
37 0.191243310540937766
38 0.188296661777384217
39 0.185077837619313595
40 0.182118111773299535
41 0.179690222100479163
42 0.176924595869167173
43 0.174531754481154960
44 0.171778643240712209
45 0.169400903802534919
46 0.167262099480310678
47 0.165040312673435857
48 0.163071862976555126
49 0.160935530064704596
50 0.158548773004408061
51 0.156756526764807669
52 0.154119479672686438
53 0.152316288447455706
54 0.150274895033340072
55 0.148039706762486040
56 0.146120492779723110
57 0.144297651578386060
58 0.142841127073741303
59 0.141186032280360280
60 0.139671940058963162
61 0.138326955928276291
62 0.136818723515445190
63 0.135374232212548767
64 0.133969824420706624
65 0.132487990111288034
66 0.130968729393753924
67 0.129480318730968685
68 0.128124385892000009
69 0.126533489305433067
70 0.125412083147973030
71 0.124197732813099496
72 0.123036206505977450
73 0.121755790407395537
74 0.119669101126482311
75 0.118004962960637491
76 0.116499707186326198
77 0.114833092985319241
78 0.113566874620341374
79 0.112181349261391408
80 0.110868381478934269
81 0.109488631280471857
82 0.108301832127388781
83 0.107263763630539355
84 0.106025113381246261
85 0.104975981819304745
86 0.103554445830312772
87 0.102520870104787207
88 0.101649685250049929
89 0.100273115203648303
90 0.099358094879541489
91 0.098327034672492541
92 0.097281694037118310
93 0.096269298946995402
94 0.095189248387811176
95 0.094205779611721496
96 0.093205496550540945
97 0.092027826090573583
98 0.091190674587684956
99 0.090194348498099236
100 0.089157359935090330
101 0.088168876407197616
102 0.087238413800929976
103 0.086197316321070278
104 0.085315596590956513
105 0.084399573082978532
106 0.083333415050431930
107 0.082585855767467797
108 0.081707834193621334
109 0.080905657997920266
110 0.079960414652830686
111 0.079191224211210054
112 0.078376665007498875
113 0.077576848893177827
114 0.076761306709917224
115 0.076004246314612917
116 0.075198181093885652
117 0.074493620282887307
118 0.073624273873650614
119 0.072841117846849324
120 0.072171479026010107
121 0.071463468654957701
122 0.070903077316568863
123 0.070285300737531392
124 0.069609041457530912
125 0.069015241011981018
126 0.068423971772059097
127 0.067808894217965529
128 0.067229618917988607
129 0.066660740343397862
130 0.066098481021238442
131 0.065523734032843090
132 0.064939483873648493
133 0.064343978062119792
134 0.063783460086297178
135 0.063192654956429575
136 0.062640594459728069
137 0.062065490263927457
138 0.061511564170852025
139 0.060940298840979332
140 0.060514271226019239
141 0.060004999619558609
142 0.059402958013220701
143 0.058904258991955408
144 0.058388161716622269
145 0.057835130954873193
146 0.057250456903150171
147 0.056811784934033070
148 0.056291459378945294
149 0.055790539598524105
150 0.055363727046559126
151 0.054908400415476927
152 0.054441882518808382
153 0.053967971937547030
154 0.053491769389310558
155 0.053064852339778576
156 0.052534171227458168
157 0.052117999355964471
158 0.051659356898498994
159 0.051245453170954129
160 0.050693301459068189
161 0.050219486039625227
162 0.049744750064371020
163 0.049314043770207303
164 0.048852835102934714
165 0.048457600336314716
166 0.048015583391814762
167 0.047573745394112410
168 0.047213720567497980
169 0.046623691431252307
170 0.046208709304787800
171 0.045752218678851445
172 0.045312717814497402
173 0.044797905798024951
174 0.044328357027009956
175 0.043914558169701176
176 0.043441339255953712
177 0.043044295713846263
178 0.042655181457547486
179 0.042150517724436905
180 0.041734752902471084
181 0.041355393766763122
182 0.040949022666659979
183 0.040524773129283001
184 0.040097843269299945
185 0.039700869817496764
186 0.039292254311688923
187 0.038897681064128602
188 0.038471540747523028
189 0.038192185800552551
190 0.037844879444146856
191 0.037496506740707182
192 0.037111931109211356
193 0.036803224393597074
194 0.036460746130319216
195 0.036112646724441144
196 0.035806681213853393
197 0.035536871216858772
198 0.035259049818617716
199 0.034948839915567832
200 0.034655271816215728
201 0.034382931939695278
202 0.034091442478548423
203 0.033843524778067444
204 0.033525049353502416
205 0.033215410148308262
206 0.032949930726849500
207 0.032657577258713884
208 0.032413803372649388
209 0.032148743749331313
210 0.031894608622316481
211 0.031672568515092904
212 0.031406543147468782
213 0.031162469531726838
214 0.030697429458935530
215 0.030401052834168794
216 0.030164723903028542
217 0.029877071667655197
218 0.029454153622703209
219 0.029148394770293521
220 0.028905203627825438
221 0.028520174171488298
222 0.028162835168711348
223 0.027878671475879063
224 0.027596985094478482
225 0.027290816084093963
226 0.027018806321914231
227 0.026753571371263218
228 0.026442739775815828
229 0.026227966674499354
230 0.025988962647414498
231 0.025730764399725253
232 0.025481537977853769
233 0.025265777395234341
234 0.025048972237257397
235 0.024820963378552708
236 0.024626441875000991
237 0.024379698502145022
238 0.024149143014542754
239 0.023931229935504245
240 0.023735412199761569
241 0.023501907972345228
242 0.023317389657468705
243 0.023144385152301737
244 0.022943409065311351
245 0.022689506941891927
246 0.022492323437876844
247 0.022317351051763194
248 0.022164397252766400
249 0.021983211079404937
250 0.021821326705091928
251 0.021653225636047643
252 0.021451266678646313
253 0.021276103882962111
254 0.021112717896922397
255 0.020920604640761752
256 0.020735160403562936
257 0.020590253601381316
258 0.020437877886433701
259 0.020236259700425138
260 0.020085107346463481
261 0.019932216885958916
262 0.019764304253691974
263 0.019585852888233078
264 0.019442200876839153
265 0.019281675089244339
266 0.019126447637260503
267 0.018981615147890638
268 0.018827425145155115
269 0.018681022691527209
270 0.018501959196701334
271 0.018354432568166035
272 0.018227400686188597
273 0.018069657304820772
274 0.017938429720250244
275 0.017811199801996379
276 0.017663942881895066
277 0.017530106307636944
278 0.017327040601808407
279 0.017188514634049797
280 0.017037225126474227
281 0.016880071669688929
282 0.016737368802602414
283 0.016622711852067401
284 0.016485138136175758
285 0.016338615606911751
286 0.016195954128062736
287 0.016070795256104421
288 0.015941452427918335
289 0.015816895276622823
290 0.015704584998684348
291 0.015568838469562188
292 0.015458078148906708
293 0.015330473500308224
294 0.015205983769046085
295 0.015083569630971174
296 0.014963344229893143
297 0.014800882961868399
298 0.014683496913913489
299 0.014570115870476871
300 0.014434004391998094
301 0.014337767500456317
302 0.014234198343420806
303 0.014131434688490109
304 0.014025627070881291
305 0.013935168518939828
306 0.013818450041153341
307 0.013706087384353386
308 0.013587260354845089
309 0.013467674556372015
310 0.013367479064288208
311 0.013277396536565117
312 0.013183856008337221
313 0.013077675446438175
314 0.012979940111457837
315 0.012891789548270150
316 0.012805332217848291
317 0.012697293867705737
318 0.012609635266299404
319 0.012509877906781545
320 0.012395554977720961
321 0.012296938102890837
322 0.012204425246559463
323 0.012110371963386280
324 0.012010275460351104
325 0.011931210691919618
326 0.011841759982652755
327 0.011754460407007958
328 0.011674840363017027
329 0.011591269754201260
330 0.011507397575415138
331 0.011416832830278950
332 0.011330533608989906
333 0.011247801669843358
334 0.011156296973425500
335 0.011074162735762007
336 0.010965768420582086
337 0.010890791925488320
338 0.010809739406231936
339 0.010742056376106238
340 0.010665659973288956
341 0.010598734734666503
342 0.010519742087861468
343 0.010440141258130477
344 0.010357614622409948
345 0.010287464434303839
346 0.010202562151165738
347 0.010133991551625456
348 0.010060203153682562
349 0.009985316705358332
350 0.009911065408055197
351 0.009835826321307797
352 0.009763176656101217
353 0.009695763184359650
354 0.009631492990866040
355 0.009551400626399887
356 0.009491897479470376
357 0.009427407093892280
358 0.009365307835408489
359 0.009298954693274304
360 0.009228312240635793
361 0.009165279342261546
362 0.009104597683053774
363 0.009037590169664791
364 0.008976338879057882
365 0.008910625333847242
366 0.008853628187431141
367 0.008798586252502780
368 0.008726834029731935
369 0.008663797448028074
370 0.008608810110652251
371 0.008551753222589213
372 0.008496277130100940
373 0.008442611844301437
374 0.008381707312894195
375 0.008321380087021702
376 0.008265302642668766
377 0.008211563042678380
378 0.008150280171912615
379 0.008099291916486950
380 0.008047315267834167
381 0.007993591328500891
382 0.007936784461402476
383 0.007883547211213673
384 0.007816969079082654
385 0.007769987163336432
386 0.007709232060865103
387 0.007659552457079145
388 0.007607369748562899
389 0.007565112378826505
390 0.007516450357938691
391 0.007469813087715204
392 0.007422603872594651
393 0.007374875061619783
394 0.007332086265084556
395 0.007290543389433315
396 0.007237122755591765
397 0.007191703438566323
398 0.007147522275534082
399 0.007104132618422172
400 0.007064591380727561
401 0.007017243244972638
402 0.006974993873200061
403 0.006929766088273682
404 0.006894597430576096
405 0.006855446805231220
406 0.006815385154048228
407 0.006776359315397516
408 0.006735001796704320
409 0.006690399159277122
410 0.006651385742954532
411 0.006609873526521494
412 0.006570500929578197
413 0.006533007489809162
414 0.006491803808062030
415 0.006454754954408635
416 0.006419036601310827
417 0.006377236093640745
418 0.006336902808765362
419 0.006299739285312812
420 0.006264360646415652
421 0.006232157744810377
422 0.006189669599800277
423 0.006150574041245562
424 0.006117051036362443
425 0.006079008372649691
426 0.006046258725249464
427 0.006002514843888865
428 0.005968675914479516
429 0.005935925224461516
430 0.005896374453012508
431 0.005865806829178925
432 0.005827675182407972
433 0.005798020811435501
434 0.005765079663302923
435 0.005731978797728225
436 0.005699372736805609
437 0.005664404261814545
438 0.005632503332822985
439 0.005591633990915430
440 0.005562323060633413
441 0.005530806108394202
442 0.005496959071285715
443 0.005462379693309028
444 0.005429666268355323
445 0.005396468465336620
446 0.005367585556986707
447 0.005338547322947456
448 0.005307104083320220
449 0.005272454723377577
450 0.005241017113111615
451 0.005215848610205051
452 0.005188366107637520
453 0.005158932859328443
454 0.005126573872346204
455 0.005097166242203530
456 0.005067035478575895
457 0.005037688917449224
458 0.005010119187840682
459 0.004975971426838885
460 0.004946108489104499
461 0.004918426578223429
462 0.004892365296761713
463 0.004859810183180900
464 0.004827777740459996
465 0.004798852675966259
466 0.004767575742847230
467 0.004734456388198693
468 0.004707059046801488
469 0.004677231405644187
470 0.004651633816789601
471 0.004626583183630776
472 0.004599913860790502
473 0.004576017405745558
474 0.004549063949381483
475 0.004521540929238870
476 0.004494020146057331
477 0.004470034296782902
478 0.004442310303223633
479 0.004413061431767275
480 0.004391514246733095
481 0.004367516481207616
482 0.004339538849302093
483 0.004314708859402746
484 0.004292861688576222
485 0.004266787475920498
486 0.004240804418547855
487 0.004217930165327793
488 0.004191994563687415
489 0.004169254312646008
490 0.004145779502169054
491 0.004121810465222947
492 0.004101128873031185
493 0.004082130794957008
494 0.004057850094038441
495 0.004038162662072612
496 0.004015889124956025
497 0.003992004328939622
498 0.003965071268871850
499 0.003946599742458352
500 0.003924621740753551
501 0.003900306866787696
502 0.003879411143716053
503 0.003857225685785346
504 0.003839127645661354
505 0.003817587884272953
506 0.003797468567074874
507 0.003777116674003516
508 0.003754241208887611
509 0.003731160637996284
510 0.003712434799660038
511 0.003693478366198526
512 0.003672334655085068
513 0.003653347150946025
514 0.003634596019756903
515 0.003613505697443299
516 0.003593493464411503
517 0.003574227690197516
518 0.003554188099690102
519 0.003536272312552389
520 0.003516614058434070
521 0.003492964010692025
522 0.003473895912954852
523 0.003457148535348236
524 0.003439366169177484
525 0.003421198465816963
526 0.003404529542990029
527 0.003384621227879237
528 0.003364523480587529
529 0.003342192309242345
530 0.003325815069226516
531 0.003308758108606753
532 0.003287787569551487
533 0.003271000340829707
534 0.003250828340765985
535 0.003232672766660845
536 0.003218430476615017
537 0.003202180888884353
538 0.003184844727188379
539 0.003166668290070864
540 0.003152127855284563
541 0.003136117620393661
542 0.003119343603503067
543 0.003100459479213387
544 0.003086662721939146
545 0.003069567343868125
546 0.003051734663074647
547 0.003037505969385724
548 0.003020607247364744
549 0.003003333568558434
550 0.002987670693587379
551 0.002971790646839092
552 0.002955750656392332
553 0.002940853410397714
554 0.002926338884036217
555 0.002911032091544843
556 0.002895234015951046
557 0.002878259236381964
558 0.002863001327302628
559 0.002849327489968966
560 0.002833288175563474
561 0.002819694627169881
562 0.002801796824041636
563 0.002787225472331066
564 0.002771974939205207
565 0.002757211498754254
566 0.002742094002697342
567 0.002729253910876532
568 0.002714416446181468
569 0.002699053407221840
570 0.002684713066705899
571 0.002671984654502210
572 0.002656873737801175
573 0.002644032759210212
574 0.002631018322764317
575 0.002618484742370425
576 0.002605768388587627
577 0.002591267506104810
578 0.002575991055890689
579 0.002562945281844220
580 0.002551043051524509
581 0.002535933828525880
582 0.002522123615754764
583 0.002508544064654635
584 0.002495163001426569
585 0.002484093317185559
586 0.002469056624183801
587 0.002457073391154072
588 0.002444012282492534
589 0.002432689915721126
590 0.002418784062535423
591 0.002408264384991581
592 0.002398187712654287
593 0.002386899688221489
594 0.002374475305144546
595 0.002361865121145965
596 0.002348916652648336
597 0.002337056584404453
598 0.002324940300689165
599 0.002312736328308232
600 0.002298979225996238
601 0.002287866459527426
602 0.002275394838951171
603 0.002263174472922944
604 0.002250748221196002
605 0.002239325120479079
606 0.002229063352322350
607 0.002217571759831391
608 0.002206341402333114
609 0.002195678660764331
610 0.002185531691129911
611 0.002175927153546353
612 0.002163447141063590
613 0.002151076335347988
614 0.002139172961211720
615 0.002127654634072393
616 0.002118944600740480
617 0.002108164373976374
618 0.002097233821177334
619 0.002086931441318286
620 0.002077893413346741
621 0.002067604936021223
622 0.002057118421693177
623 0.002046672067773829
624 0.002036298725593509
625 0.002026965022056901
626 0.002017013752840021
627 0.002007038036407323
628 0.001996115503861718
629 0.001987355801549310
630 0.001978584143690257
631 0.001969875943294204
632 0.001961541390951092
633 0.001952411991736866
634 0.001943941030416763
635 0.001933329405681799
636 0.001923303912015508
637 0.001913654533673078
638 0.001902081586344027
639 0.001891216414065103
640 0.001880577198807248
641 0.001870651144399894
642 0.001860714067298201
643 0.001852241630066430
644 0.001843613958750185
645 0.001834919059864427
646 0.001825117851778719
647 0.001816018982772950
648 0.001808084957922815
649 0.001800363722018474
650 0.001791546969199240
651 0.001782090403096181
652 0.001773980275408586
653 0.001766831959082006
654 0.001756972003078769
655 0.001747659600594611
656 0.001740106099937330
657 0.001732091990903574
658 0.001721949765236794
659 0.001712432327947992
660 0.001704056873282067
661 0.001695762580640713
662 0.001687311377272247
663 0.001679109656254988
664 0.001672102198638771
665 0.001663936330742117
666 0.001655612317625010
667 0.001647395221155138
668 0.001639003535221578
669 0.001631547709500496
670 0.001625407980886427
671 0.001615844038550160
672 0.001607637749942722
673 0.001599703205489411
674 0.001592161893718140
675 0.001585297920632441
676 0.001577859480451676
677 0.001571526617072038
678 0.001563447104042202
679 0.001556009909130923
680 0.001549091249216401
681 0.001540514465368770
682 0.001533162894762059
683 0.001525967529039168
684 0.001518205611034143
685 0.001511008553218785
686 0.001503222065761121
687 0.001495952486458478
688 0.001489125398882196
689 0.001482086675833250
690 0.001475448113968260
691 0.001467329693613212
692 0.001461054896111068
693 0.001454849903277780
694 0.001448193939191257
695 0.001439938869315936
696 0.001431708347998128
697 0.001425038360589654
698 0.001417922100012968
699 0.001411464601706158
700 0.001404482334023206
701 0.001397585191954618
702 0.001391255507968288
703 0.001384548160883975
704 0.001378235735308808
705 0.001371697577400659
706 0.001364720341976404
707 0.001359036961939605
708 0.001353363137266711
709 0.001346787583393351
710 0.001340055062597661
711 0.001332939224616280
712 0.001326365731069467
713 0.001319819511623533
714 0.001312326702138185
715 0.001305954616200088
716 0.001299690633943008
717 0.001292996656165654
718 0.001286543200098104
719 0.001280998458115277
720 0.001274736679664831
721 0.001269278875238127
722 0.001263754985312986
723 0.001257447958922906
724 0.001251937500410370
725 0.001245810336191284
726 0.001239920415247764
727 0.001233761041549284
728 0.001227800392355061
729 0.001222027841199809
730 0.001216202680030616
731 0.001211145405368426
732 0.001204967340218398
733 0.001199375553200824
734 0.001194914378239788
735 0.001189341271283486
736 0.001182797561639656
737 0.001176868883353630
738 0.001171541191038384
739 0.001166081696119845
740 0.001160408844456896
741 0.001154921596041044
742 0.001149488229443527
743 0.001143774270929552
744 0.001138319593962079
745 0.001133273329672752
746 0.001128064243675458
747 0.001122533749871114
748 0.001116749996952086
749 0.001112614505845924
750 0.001108500133729555
751 0.001104238050640473
752 0.001099118155725317
753 0.001094243644053404
754 0.001089254100796739
755 0.001084612958361312
756 0.001080319634989353
757 0.001076221998671555
758 0.001070995812705545
759 0.001066695537360190
760 0.001061820475686772
761 0.001057138331963633
762 0.001052552510908752
763 0.001048531460984951
764 0.001043798008955481
765 0.001038290443066903
766 0.001033864574884278
767 0.001029489493634217
768 0.001024788008458368
769 0.001020831320979490
770 0.001016390717803999
771 0.001011423902256686
772 0.001006466081459063
773 0.001001991859248201
774 0.000997366731611718
775 0.000993009580871903
776 0.000988547615192996
777 0.000984667169377714
778 0.000979548657155490
779 0.000974832640263120
780 0.000970141522931614
781 0.000966299098332914
782 0.000962302998492091
783 0.000958178689645685
784 0.000952867902279792
785 0.000948497609103934
786 0.000944651937415862
787 0.000939790753005005
788 0.000935177590470820
789 0.000930843688725019
790 0.000927267199023270
791 0.000923368550298937
792 0.000919401903389964
793 0.000914835642602179
794 0.000910613475833278
795 0.000906403456300344
796 0.000902649882857485
797 0.000898952721454846
798 0.000894730276209059
799 0.000891294398914867
800 0.000887179618854340


==> samplunqu3000.dat <==
1 0.869865031154735346
2 0.755155815629677374
3 0.678141551445921476
4 0.611730180950623370
5 0.562667674435843645
6 0.519588309368546053
7 0.483719262901121660
8 0.445578671509819890
9 0.414496999850802683
10 0.390009760151022011
11 0.367571740488532417
12 0.347770704751069859
13 0.327500361114371641
14 0.311109665090641085
15 0.296945458199978751
16 0.283587940897241042
17 0.270944509028502700
18 0.260231960708269039
19 0.247862867626569588
20 0.236895897804207861
21 0.226419875971386714
22 0.217168801273052547
23 0.208359638219234394
24 0.200882125054960392
25 0.194336766716174086
26 0.187418922154992784
27 0.182345823947804686
28 0.176749330099078034
29 0.171975006731128088
30 0.167078332911843014
31 0.162532926436174924
32 0.157502752509037613
33 0.152542956541285607
34 0.148188045592819284
35 0.144961003231133895
36 0.141882389010048043
37 0.138016699096628309
38 0.133743856609244594
39 0.130422185548756481
40 0.127599172261218807
41 0.124637583297335722
42 0.122273031636109211
43 0.119129101055571757
44 0.115838188827526944
45 0.113371060406491392
46 0.111073422672297292
47 0.108770611440925466
48 0.106517805860105980
49 0.104138652023776090
50 0.102134783317120698
51 0.099901578569062108
52 0.097994770846363585
53 0.096180541107236228
54 0.094208784970706283
55 0.092429351367136134
56 0.090423755071256898
57 0.088794527370825008
58 0.087108121391911875
59 0.085196097081560437
60 0.083487498855702308
61 0.081641160515079469
62 0.080257894335120553
63 0.078830361929120435
64 0.077305770053113454
65 0.076088001167858063
66 0.074478977720540504
67 0.073067731834320790
68 0.071870575380309332
69 0.070514289936450467
70 0.069433222216939414
71 0.068105094979784883
72 0.066793582191988332
73 0.065698648924036901
74 0.064665993126541005
75 0.063583246585863132
76 0.062623605701579918
77 0.061291084695486768
78 0.060244428745847359
79 0.059229782139470978
80 0.058229391080367704
81 0.057173765247654308
82 0.056300388347243699
83 0.055515381221480212
84 0.054539306445679558
85 0.053610154093942194
86 0.052782219103938127
87 0.051804748032099703
88 0.050977335017861412
89 0.050199972390880025
90 0.049385425249886643
91 0.048618986110615894
92 0.048010907576481819
93 0.047330610119309446
94 0.046603131408929119
95 0.045920064172152213
96 0.045076772131736470
97 0.044193869160789920
98 0.043414526090479529
99 0.042651019114912696
100 0.041906166760761920
101 0.041325749803154080
102 0.040518425542900117
103 0.039891820398214539
104 0.039259227813860174
105 0.038589951497361198
106 0.038012465701946933
107 0.037488577724649252
108 0.036956700315480359
109 0.036450420088968663
110 0.035801649063768468
111 0.035197213853495994
112 0.034741583388713380
113 0.034310952032011247
114 0.033861292137622283
115 0.033382707190888268
116 0.032842054599812320
117 0.032322157066206711
118 0.031803799315546485
119 0.031367848396355924
120 0.030926026129983374
121 0.030488401193887963
122 0.030018334091206245
123 0.029498189746937516
124 0.029030188908527599
125 0.028555863082564512
126 0.028126498333461862
127 0.027762049971464354
128 0.027406546643390785
129 0.027069162750509471
130 0.026662015094692643
131 0.026252023356154910
132 0.025961374507981309
133 0.025656071803177027
134 0.025384348099259994
135 0.025094004642840933
136 0.024769788619974663
137 0.024415118467808077
138 0.024096542690684775
139 0.023776391596106047
140 0.023537761391267807
141 0.023197227640397933
142 0.022862332482878191
143 0.022510753171190431
144 0.022210801329308198
145 0.021819029052810919
146 0.021530014256926338
147 0.021140249293359191
148 0.020822540063230983
149 0.020480300651842177
150 0.020156850043300496
151 0.019858549067773869
152 0.019579107019915932
153 0.019281787540271773
154 0.019028929605978354
155 0.018805427148957388
156 0.018540394551635586
157 0.018317910305181758
158 0.018060150532272279
159 0.017834673876926530
160 0.017550034729336965
161 0.017289545415299298
162 0.017081213886186730
163 0.016894197023216373
164 0.016648776394903555
165 0.016427905310462620
166 0.016210436971309070
167 0.016002765138637770
168 0.015758802164787103
169 0.015556282889943512
170 0.015348483236694670
171 0.015120860613880306
172 0.014899322345563447
173 0.014712331583638744
174 0.014539455225778786
175 0.014334042604513545
176 0.014159735410945326
177 0.013982474949568148
178 0.013780312551955852
179 0.013578762583867778
180 0.013410145012944458
181 0.013221165337971786
182 0.013055692427618002
183 0.012896214185057006
184 0.012717452139086236
185 0.012553084962267994
186 0.012378932655166520
187 0.012212849349554893
188 0.012056094337126903
189 0.011888117808842014
190 0.011731204353128383
191 0.011582480664242858
192 0.011394931328563354
193 0.011255451473982620
194 0.011090493762392958
195 0.010933243766714789
196 0.010792431317094415
197 0.010640224132106907
198 0.010490104516495138
199 0.010357932914684096
200 0.010197397028023920
201 0.010061391176942021
202 0.009930290236895567
203 0.009798923025339601
204 0.009658765838550562
205 0.009524149012868693
206 0.009419918213891227
207 0.009309917659850729
208 0.009191552116861887
209 0.009080839319570837
210 0.008951810824672737
211 0.008835986584728854
212 0.008721443164248648
213 0.008617750381541030
214 0.008501274076124884
215 0.008410494166574457
216 0.008301006201865462
217 0.008203979319565220
218 0.008098114609294930
219 0.007983652921131288
220 0.007877657351028871
221 0.007780950291479077
222 0.007681819530952521
223 0.007586370637135322
224 0.007478364605709086
225 0.007385513540737448
226 0.007303113144171106
227 0.007210629895751245
228 0.007134051161010275
229 0.007041557018704918
230 0.006940715100239346
231 0.006849657088899716
232 0.006773305197263106
233 0.006670739257184853
234 0.006571720094190544
235 0.006489226069301935
236 0.006422557965779002
237 0.006345335941983957
238 0.006272142261700406
239 0.006195998549291317
240 0.006120270819135356
241 0.006037082283653652
242 0.005971066727554838
243 0.005901503226977196
244 0.005809673584135490
245 0.005734005265018669
246 0.005670642018159678
247 0.005594270047802111
248 0.005530911924070272
249 0.005456475181308624
250 0.005387272756562594
251 0.005317324506894753
252 0.005253967968602562
253 0.005193246008851046
254 0.005129473485823485
255 0.005067795868060405
256 0.005014645247737520
257 0.004958251828435599
258 0.004890687620478474
259 0.004830126998849099
260 0.004777942319827332
261 0.004723861888918910
262 0.004664806420942596
263 0.004614147956854719
264 0.004555854208200712
265 0.004501773600087638
266 0.004448570116416894
267 0.004391608425459196
268 0.004342959477611767
269 0.004283475731458196
270 0.004236103296468563
271 0.004183041611758042
272 0.004134772004834434
273 0.004086448061539479
274 0.004037413749111983
275 0.003996712211166344
276 0.003941916220882193
277 0.003902195780022068
278 0.003859099723512760
279 0.003811709537041781
280 0.003762254060441034
281 0.003719476039025979
282 0.003675338361436963
283 0.003632723335268069
284 0.003595591290739748
285 0.003557561944706346
286 0.003517712510891446
287 0.003478557683232610
288 0.003436119210441186
289 0.003401898815523929
290 0.003359774176534662
291 0.003321737610594798
292 0.003282478983791486
293 0.003241113357993656
294 0.003201092883857079
295 0.003162841457754429
296 0.003127633707886930
297 0.003090340409130801
298 0.003053791628162259
299 0.003019745087450793
300 0.002981002641458688
301 0.002947383024706518
302 0.002917249047937780
303 0.002883122301915655
304 0.002852598417050258
305 0.002821377310742181
306 0.002790682198407618
307 0.002754677530967098
308 0.002719529552727081
309 0.002689800651617194
310 0.002668399233268406
311 0.002634140538780149
312 0.002608154845309194
313 0.002578072391278281
314 0.002544854769051056
315 0.002510797048173921
316 0.002481950321184932
317 0.002451725475002096
318 0.002424879810365236
319 0.002397308905232830
320 0.002366284676763197
321 0.002340072057186243
322 0.002313831782940317
323 0.002285333046023680
324 0.002253192618106887
325 0.002225696192053605
326 0.002204156257331756
327 0.002179121611575304
328 0.002155698080755351
329 0.002132479021419911
330 0.002106645779189303
331 0.002083247258240682
332 0.002059827019858429
333 0.002035172264070914
334 0.002013025760012332
335 0.001987523389695960
336 0.001964546086471064
337 0.001941775823867359
338 0.001920251380109891
339 0.001897901185663904
340 0.001877582897891983
341 0.001852651018220232
342 0.001831866450201526
343 0.001810233325630822
344 0.001790986115335968
345 0.001772749469898998
346 0.001749689990634525
347 0.001726456223159178
348 0.001708561237741889
349 0.001689962482956136
350 0.001668407339966420
351 0.001646185236875371
352 0.001626928255696022
353 0.001609200002987191
354 0.001593417318711247
355 0.001574710803155521
356 0.001559833721710817
357 0.001543327296457644
358 0.001525651430520619
359 0.001506031034053334
360 0.001489094339945753
361 0.001472864463290755
362 0.001458831283273946
363 0.001442027201021372
364 0.001425240112339301
365 0.001405212955801922
366 0.001390614639689469
367 0.001376347330920831
368 0.001362148116500717
369 0.001345734279303708
370 0.001329353116451148
371 0.001314997052168305
372 0.001297407439554804
373 0.001282063813147442
374 0.001268415069939458
375 0.001253630787153476
376 0.001241749302836471
377 0.001225789648484298
378 0.001212242755703761
379 0.001195864244179186
380 0.001182079203356023
381 0.001167681868689032
382 0.001154053431008913
383 0.001141622048172825
384 0.001126544302558003
385 0.001114811143712886
386 0.001102962749257287
387 0.001090384077028539
388 0.001077066511695295
389 0.001064001101707792
390 0.001053305831162709
391 0.001040546913035760
392 0.001027038623606352
393 0.001014929872017896
394 0.001003379692587116
395 0.000992321210959389
396 0.000981983050695093
397 0.000972219058184068
398 0.000960870299433462
399 0.000951060791637773
400 0.000940836055897637
401 0.000931112821546681
402 0.000922421081499459
403 0.000911653861962481
404 0.000901176383263364
405 0.000890571857021251
406 0.000880105645510264
407 0.000871872803542640
408 0.000862671206571670
409 0.000851476563701202
410 0.000841701087859302
411 0.000831326657688928
412 0.000821363419301006
413 0.000811553250096768
414 0.000803040222571875
415 0.000794077148066278
416 0.000784677837126246
417 0.000776581416960187
418 0.000767464838104159
419 0.000759220307177514
420 0.000750680726963833
421 0.000742294151941728
422 0.000733281440154381
423 0.000725742821323345
424 0.000717947569979622
425 0.000708790213024744
426 0.000699813704331985
427 0.000690815896538179
428 0.000683431015476975
429 0.000676621300602328
430 0.000670004551951946
431 0.000662800082439117
432 0.000656093587576430
433 0.000648403809596624
434 0.000641523613337936
435 0.000633637870818735
436 0.000627591461309238
437 0.000619895352284064
438 0.000612524692323003
439 0.000605980455584218
440 0.000599758512809538
441 0.000592619577750256
442 0.000585823231102120
443 0.000579432705950294
444 0.000572254845875347
445 0.000565662069153163
446 0.000559666435386237
447 0.000553757799632283
448 0.000546955019662071
449 0.000541186248275622
450 0.000533612608265296
451 0.000528120424904512
452 0.000522351387415869
453 0.000516900534276333
454 0.000511381236339591
455 0.000505835832219264
456 0.000500393531915960
457 0.000494957414779910
458 0.000489800618046088
459 0.000483514256868596
460 0.000478692540128947
461 0.000473160782177605
462 0.000468105108714070
463 0.000463437508670559
464 0.000458444090531024
465 0.000453114927578245
466 0.000448063568184127
467 0.000443797008307116
468 0.000439108942812527
469 0.000434433059201542
470 0.000430014155221097
471 0.000425412833507302
472 0.000420480716303819
473 0.000414781738007763
474 0.000410166349657869
475 0.000405001254646231
476 0.000400711009707636
477 0.000396228364932575
478 0.000391678930480043
479 0.000386994267616837
480 0.000383290493480289
481 0.000378912426539071
482 0.000374449063919538
483 0.000370571673087032
484 0.000366813976748178
485 0.000362936803248831
486 0.000358815900765394
487 0.000354427734447920
488 0.000350451567344124
489 0.000347153649397961
490 0.000342760847933596
491 0.000338757987941978
492 0.000334233790203545
493 0.000330414050231369
494 0.000326497070996951
495 0.000322712018355705
496 0.000319688050668884
497 0.000315873610299876
498 0.000312542318000255
499 0.000309112211691995
500 0.000305674842660745
501 0.000302318311879625
502 0.000299445278503272
503 0.000296165910068137
504 0.000292689529920488
505 0.000289732219833827
506 0.000287238893715809
507 0.000283840354145424
508 0.000280860008348285
509 0.000277808851654711
510 0.000275003189821169
511 0.000272069389939658
512 0.000268909483875294
513 0.000266004738885312
514 0.000262864313530719
515 0.000259570650644910
516 0.000256929427522205
517 0.000254157363977689
518 0.000251282216209765
519 0.000248621182240947
520 0.000245993316333299
521 0.000243189408113111
522 0.000240714106404841
523 0.000238304470150896
524 0.000235388056526378
525 0.000233011834350921
526 0.000230635122572117
527 0.000227990976833336
528 0.000225920823373881
529 0.000223131839149368
530 0.000220719788599353
531 0.000218547809057218
532 0.000216023488648635
533 0.000213515994846288
534 0.000211178935018627
535 0.000208769156756136
536 0.000206416946862992
537 0.000204314042478617
538 0.000202013053123416
539 0.000200075695465802
540 0.000197918212161902
541 0.000196163063529041
542 0.000193779819713904
543 0.000191762933659316
544 0.000189403254520151
545 0.000187468201529358
546 0.000185356552672287
547 0.000183063156217318
548 0.000181269190050868
549 0.000179172379417850
550 0.000177389512960931
551 0.000175319435604505
552 0.000173531018906830
553 0.000171547428608394
554 0.000169819871232695
555 0.000168032039270369
556 0.000166225354440868
557 0.000164433704151630
558 0.000162659339266061
559 0.000160605688893262
560 0.000158879996541598
561 0.000156866678129141
562 0.000155338052228796
563 0.000153919845548173
564 0.000152225506062577
565 0.000150696355166304
566 0.000149038244294159
567 0.000147387042549983
568 0.000145725343129433
569 0.000144205073334345
570 0.000142517242034081
571 0.000141056991036510
572 0.000139526774097497
573 0.000138120271047649
574 0.000136631227787345
575 0.000135239836731060
576 0.000133945655389424
577 0.000132495804710245
578 0.000131300192380842
579 0.000129739136517469
580 0.000128384890814335
581 0.000127070190016119
582 0.000125589191841100
583 0.000124351418754435
584 0.000122950477241191
585 0.000121732766310898
586 0.000120386335665084
587 0.000118910554464094
588 0.000117879118444098
589 0.000116730883708182
590 0.000115404148418960
591 0.000114044517008231
592 0.000112896928651967
593 0.000111637270213432
594 0.000110160066233152
595 0.000108953602316615
596 0.000107658005534430
597 0.000106647059284162
598 0.000105421960676096
599 0.000104234999589977
600 0.000103303027073619
601 0.000102102843351642
602 0.000101078685769318
603 0.000100053433628334
604 0.000098955200536367
605 0.000097838466183629
606 0.000096695551132398
607 0.000095708520853593
608 0.000094620028663820
609 0.000093542552902189
610 0.000092448633264028
611 0.000091527901257208
612 0.000090244197770236
613 0.000089197080076018
614 0.000088393430036026
615 0.000087428009565963
616 0.000086475537928270
617 0.000085560663987503
618 0.000084600517563840
619 0.000083655216284604
620 0.000082909288754104
621 0.000082135696309461
622 0.000081209060774619
623 0.000080403134283490
624 0.000079518131005530
625 0.000078725237273834
626 0.000077991451984571
627 0.000077251218425728
628 0.000076466204888387
629 0.000075660588446393
630 0.000074896414814543
631 0.000074027121019715
632 0.000073255166663407
633 0.000072528517482507
634 0.000071701284350652
635 0.000070983234570315
636 0.000070240935104336
637 0.000069415639332833
638 0.000068649889715135
639 0.000068028715958774
640 0.000067251919971714
641 0.000066611787506006
642 0.000065815429850680
643 0.000065163941862458
644 0.000064520744623491
645 0.000063819177712982
646 0.000063156450434718
647 0.000062452290267624
648 0.000061767649761097
649 0.000061091132991972
650 0.000060424942283627
651 0.000059807009920296
652 0.000059230334349927
653 0.000058623302817629
654 0.000057920354479331
655 0.000057298233065945
656 0.000056597261238101
657 0.000055966795952664
658 0.000055356837466943
659 0.000054874632624905
660 0.000054388825284360
661 0.000053815237943439
662 0.000053262424087393
663 0.000052711104191468
664 0.000052238677867810
665 0.000051650628320632
666 0.000051105116322564
667 0.000050534733216804
668 0.000050015116415481
669 0.000049464992936608
670 0.000048945017059367
671 0.000048399375812584
672 0.000047844754604713
673 0.000047313772753410
674 0.000046763279679939
675 0.000046305363748617
676 0.000045786383955153
677 0.000045313132559394
678 0.000044818602903727
679 0.000044385059388613
680 0.000043990724231898
681 0.000043475506349599
682 0.000043024220281587
683 0.000042572913440167
684 0.000042149034364124
685 0.000041648481573049
686 0.000041218990370932
687 0.000040759164590387
688 0.000040384633575208
689 0.000039938193780025
690 0.000039544309469832
691 0.000039138355995655
692 0.000038716949885655
693 0.000038294296013325
694 0.000037859816527889
695 0.000037527346752526
696 0.000037177185345151
697 0.000036763641646520
698 0.000036364449404143
699 0.000035949682156467
700 0.000035581461725284
701 0.000035166139845865
702 0.000034789232891113
703 0.000034444861507942
704 0.000034108848697162
705 0.000033773334351007
706 0.000033406858776761
707 0.000033075404297925
708 0.000032751726088500
709 0.000032403084492666
710 0.000032119391097371
711 0.000031715481295847
712 0.000031395843651466
713 0.000031068739342962
714 0.000030701424272403
715 0.000030413907288005
716 0.000030141224454423
717 0.000029805314712983
718 0.000029493766578659
719 0.000029207036725268
720 0.000028882557363841
721 0.000028610941337968
722 0.000028306015713967
723 0.000028012178087414
724 0.000027721752150027
725 0.000027415762625556
726 0.000027099686468428
727 0.000026829160484008
728 0.000026545741957011
729 0.000026270336658714
730 0.000026042261295789
731 0.000025723761594289
732 0.000025440697576931
733 0.000025144814166684
734 0.000024879868198580
735 0.000024538998285883
736 0.000024289204399842
737 0.000024023338322222
738 0.000023761585665369
739 0.000023511499712705
740 0.000023247196578211
741 0.000022974529109144
742 0.000022758317631417
743 0.000022510346382194
744 0.000022276738973136
745 0.000022071323941779
746 0.000021813393841243
747 0.000021616900077361
748 0.000021381904740421
749 0.000021187619190347
750 0.000020962872322652
751 0.000020759450885956
752 0.000020496402008533
753 0.000020245537810641
754 0.000020035968742041
755 0.000019806734434261
756 0.000019549196939209
757 0.000019314597034692
758 0.000019127890143406
759 0.000018915708155542
760 0.000018750505681953
761 0.000018542314279315
762 0.000018357240622433
763 0.000018177478032477
764 0.000017967879501251
765 0.000017774734121849
766 0.000017601961817946
767 0.000017421424498778
768 0.000017244729327587
769 0.000017061418688187
770 0.000016894854355914
771 0.000016715349605414
772 0.000016552285364591
773 0.000016390786889394
774 0.000016210394408618
775 0.000016024806081037
776 0.000015865771186061
777 0.000015694729642322
778 0.000015556379929525
779 0.000015357431795047
780 0.000015209618534385
781 0.000015046775062476
782 0.000014902403164734
783 0.000014713001495163
784 0.000014547992983034
785 0.000014374118330980
786 0.000014238053561951
787 0.000014110843396843
788 0.000013966893054075
789 0.000013839175864721
790 0.000013674460808527
791 0.000013530068164670
792 0.000013391329567783
793 0.000013253880427559
794 0.000013122852404396
795 0.000012997590023554
796 0.000012862706834080
797 0.000012723423068732
798 0.000012577214752075
799 0.000012444151323419
800 0.000012317955454444


==> samplunqu3500.dat <==
1 0.864553833145943695
2 0.760196939630025215
3 0.671846147990551756
4 0.586731003836470033
5 0.527298387808051605
6 0.477214337962805935
7 0.436497615212510237
8 0.405419207827838690
9 0.374137064536000097
10 0.347171716761777216
11 0.328132179772951560
12 0.304796633077448031
13 0.282238263138818168
14 0.262982722931731305
15 0.246198450106957539
16 0.231610233902697055
17 0.218742322480417833
18 0.207136001905191880
19 0.196012107851981476
20 0.184466869164130687
21 0.173987084421111715
22 0.164557409768568141
23 0.155584939136085260
24 0.146992497840782610
25 0.138209466992134378
26 0.130418281180945062
27 0.123009108035772877
28 0.116565128607486204
29 0.111233067417472381
30 0.106048320713127725
31 0.100231571561599425
32 0.095864516412221379
33 0.091368541540653922
34 0.087098782531289526
35 0.083180693443278081
36 0.078566345644498284
37 0.075073586030917211
38 0.071463499222805552
39 0.067902213223049762
40 0.064765827241028709
41 0.062028695617962856
42 0.059556157160921108
43 0.056677851182768149
44 0.053832308345278926
45 0.051270830235463187
46 0.049234441511739668
47 0.047370213636163269
48 0.045414815693574043
49 0.043590784188226761
50 0.041934726560895114
51 0.040264048082921791
52 0.038516795079370697
53 0.037150446963563948
54 0.035730569929703825
55 0.034674854672362906
56 0.033478818084371628
57 0.032281420331984147
58 0.031236062869495599
59 0.030256834063267030
60 0.029357193290954986
61 0.028277906139314992
62 0.027315999204428110
63 0.026421541551656547
64 0.025487996339603209
65 0.024558643914323799
66 0.023760643567700558
67 0.023009699873821808
68 0.022319935895851364
69 0.021566431185636753
70 0.020872171316973279
71 0.020169488168208075
72 0.019508386033068363
73 0.018900803182502077
74 0.018332657859679850
75 0.017790228739791636
76 0.017145350188137658
77 0.016633883654259236
78 0.016093934169904442
79 0.015708020787033098
80 0.015135213075382070
81 0.014719024114251439
82 0.014294616995885072
83 0.013842900264776392
84 0.013385533492060986
85 0.012921155174637154
86 0.012489945566582093
87 0.012111640378160335
88 0.011784416376610179
89 0.011462487500316686
90 0.011127882636992551
91 0.010796134266425717
92 0.010448468821368186
93 0.010087523212754145
94 0.009828901491471672
95 0.009559616287592054
96 0.009238407565018278
97 0.008971091635325687
98 0.008689679962751540
99 0.008449362056043488
100 0.008222532212039892
101 0.007989762333775716
102 0.007757571084756059
103 0.007529227421556072
104 0.007307024446027645
105 0.007088506608233791
106 0.006866526962588464
107 0.006664400489075429
108 0.006498662631416498
109 0.006300337458388016
110 0.006105559989111053
111 0.005947938299041952
112 0.005775414354523475
113 0.005595375291231005
114 0.005437584733166806
115 0.005257388878658472
116 0.005117948108384436
117 0.004982060600094413
118 0.004845717685563946
119 0.004727301863853076
120 0.004575885611472984
121 0.004445713199527015
122 0.004327082347624737
123 0.004218532938258754
124 0.004091895058937278
125 0.003978221350667303
126 0.003877765508417160
127 0.003779310863664721
128 0.003675270518635870
129 0.003563098880767948
130 0.003477801593343430
131 0.003371868322126270
132 0.003279911041194221
133 0.003186580731155642
134 0.003081710207757110
135 0.002994091293090925
136 0.002926699885003690
137 0.002848129733401507
138 0.002775953753907974
139 0.002697886657826208
140 0.002624195874454471
141 0.002550331538213279
142 0.002483338449492157
143 0.002405976911104263
144 0.002348863740904289
145 0.002280902232616265
146 0.002224487617217314
147 0.002169275227546010
148 0.002119035384309418
149 0.002068213021733147
150 0.002010120568145791
151 0.001953886666510884
152 0.001900633829940028
153 0.001848523771364318
154 0.001801173350447751
155 0.001753278093296052
156 0.001709303668237458
157 0.001662371759424127
158 0.001615858836253386
159 0.001573907681707751
160 0.001533185389734982
161 0.001493054578209161
162 0.001450695459730336
163 0.001410271301887066
164 0.001371449420072716
165 0.001338092477643521
166 0.001307711199146124
167 0.001273906176917412
168 0.001241557244711462
169 0.001209235309472996
170 0.001175906414536718
171 0.001147736271555250
172 0.001120318539410262
173 0.001093756573073671
174 0.001061950403857056
175 0.001032024505713654
176 0.001004339600707889
177 0.000979264791204395
178 0.000953950862000548
179 0.000925973199875538
180 0.000905126550459890
181 0.000878888689632407
182 0.000855783170636391
183 0.000835729523125922
184 0.000816214395999323
185 0.000797276441486293
186 0.000776340002641211
187 0.000759456066410748
188 0.000736057027471929
189 0.000714998187963299
190 0.000696878377747411
191 0.000678730040718168
192 0.000661533937864020
193 0.000644623876611765
194 0.000627713316768116
195 0.000612522205497444
196 0.000598984720301381
197 0.000583803492399841
198 0.000568245894275976
199 0.000555446076410552
200 0.000543238764058619
201 0.000527935819978361
202 0.000515622649798240
203 0.000502972273102604
204 0.000490560897403689
205 0.000479674619991124
206 0.000468093521509180
207 0.000456467542570156
208 0.000444866825387230
209 0.000434584151172951
210 0.000421377991668062
211 0.000408985687048036
212 0.000398331816050892
213 0.000387182430103982
214 0.000378527817064353
215 0.000370085598678457
216 0.000359283479340038
217 0.000350565581047916
218 0.000341536618662366
219 0.000333424251357055
220 0.000325943324000966
221 0.000317073481442044
222 0.000310973485560401
223 0.000303000799990432
224 0.000295373338915261
225 0.000287220566817259
226 0.000279428505940605
227 0.000273118443765845
228 0.000265389776101055
229 0.000258812433233632
230 0.000251652568077936
231 0.000245165011994135
232 0.000240189225508118
233 0.000234254931890097
234 0.000228507171760285
235 0.000223315206150756
236 0.000217759401111945
237 0.000213064103676784
238 0.000207643970378712
239 0.000202351115522615
240 0.000197461966481720
241 0.000191668750353533
242 0.000186550183248078
243 0.000181788813401220
244 0.000177176922326659
245 0.000173214673244156
246 0.000168219665566814
247 0.000164084636279398
248 0.000160250075130269
249 0.000156287210654287
250 0.000152403311317039
251 0.000148780458067522
252 0.000144803646917982
253 0.000141419366777686
254 0.000138351190465140
255 0.000135181850613538
256 0.000132041240729890
257 0.000128548266013608
258 0.000125102176573952
259 0.000121909281877444
260 0.000119223719161312
261 0.000116202347301063
262 0.000113211976225244
263 0.000110765853664166
264 0.000107979845175417
265 0.000105464726862926
266 0.000102923764771198
267 0.000100635347711045
268 0.000098017510437749
269 0.000095668383502905
270 0.000093328857872078
271 0.000091462176821331
272 0.000089468576890355
273 0.000087122081529835
274 0.000085158331024508
275 0.000083090528353070
276 0.000081268656639080
277 0.000079144354231986
278 0.000076827681263099
279 0.000074873279706296
280 0.000072650054314012
281 0.000070796281041487
282 0.000069118457962401
283 0.000067369470700917
284 0.000065692525174811
285 0.000064242920393913
286 0.000062566219848508
287 0.000060879404468178
288 0.000059160624953720
289 0.000057777646504768
290 0.000056110197656281
291 0.000054638841474776
292 0.000053391144529856
293 0.000052007185292861
294 0.000050737877919474
295 0.000049448448923818
296 0.000048143712815645
297 0.000046836945021481
298 0.000045708295882303
299 0.000044575663219589
300 0.000043654245907459
301 0.000042804085675585
302 0.000041772503476454
303 0.000040791725638268
304 0.000039829359786886
305 0.000038926793778741
306 0.000038094263855489
307 0.000037214055813318
308 0.000036330856081513
309 0.000035367978735721
310 0.000034369184250132
311 0.000033529839270165
312 0.000032693102151596
313 0.000031859444628907
314 0.000031180810634682
315 0.000030296139526080
316 0.000029542432968734
317 0.000028826300773372
318 0.000027966430382652
319 0.000027328859053425
320 0.000026657916346907
321 0.000026091043191786
322 0.000025598171518402
323 0.000024951374925880
324 0.000024348987296608
325 0.000023751942151100
326 0.000023089715242387
327 0.000022442212648589
328 0.000021920960826602
329 0.000021420099174507
330 0.000020937275558949
331 0.000020469825211872
332 0.000019967800743696
333 0.000019516243251779
334 0.000019075923346633
335 0.000018597101505641
336 0.000018178929893525
337 0.000017790096513396
338 0.000017362886327627
339 0.000016919348977048
340 0.000016539227167997
341 0.000016194122942731
342 0.000015762912358287
343 0.000015401650231358
344 0.000015009352201222
345 0.000014617650973620
346 0.000014296784280185
347 0.000013966889288875
348 0.000013680939603718
349 0.000013352403223241
350 0.000013066751311556
351 0.000012750950099572
352 0.000012467588220399
353 0.000012146387289111
354 0.000011844830318848
355 0.000011551570006174
356 0.000011260322764707
357 0.000010967326108681
358 0.000010680200735472
359 0.000010409637504164
360 0.000010183105917174
361 0.000009910019440007
362 0.000009672037662583
363 0.000009468405320556
364 0.000009249182099561
365 0.000008982780740909
366 0.000008734931895553
367 0.000008492850372576
368 0.000008273606962994
369 0.000008027311331178
370 0.000007854670431122
371 0.000007666591609210
372 0.000007476953232124
373 0.000007283708777781
374 0.000007100006465989
375 0.000006933548020442
376 0.000006767167139305
377 0.000006600056586177
378 0.000006451286200521
379 0.000006293783373572
380 0.000006140476405941
381 0.000005997448769202
382 0.000005847951951777
383 0.000005720626261622
384 0.000005579185371664
385 0.000005432604855654
386 0.000005291071933303
387 0.000005163003063201
388 0.000005057901847657
389 0.000004933631140740
390 0.000004808230805569
391 0.000004689879073480
392 0.000004558404245654
393 0.000004439485986668
394 0.000004305413902154
395 0.000004204404012486
396 0.000004097704211981
397 0.000004002392634019
398 0.000003902468402607
399 0.000003822770881415
400 0.000003725228965373
401 0.000003641628334759
402 0.000003552979309027
403 0.000003463686818169
404 0.000003384740052293
405 0.000003294042523548
406 0.000003218412251590
407 0.000003134382838424
408 0.000003053909763153
409 0.000002973641766041
410 0.000002905184005953
411 0.000002850123768339
412 0.000002780733947774
413 0.000002712476164580
414 0.000002635670358745
415 0.000002580333982146
416 0.000002527990360841
417 0.000002467572776013
418 0.000002407960727727
419 0.000002353839619704
420 0.000002296670985613
421 0.000002224155154682
422 0.000002172053411614
423 0.000002114683064886
424 0.000002065375744651
425 0.000002010614157417
426 0.000001959680540403
427 0.000001907046907339
428 0.000001866884805725
429 0.000001820647473783
430 0.000001774521256866
431 0.000001732317749979
432 0.000001683421294427
433 0.000001645226374292
434 0.000001605015955999
435 0.000001570239949569
436 0.000001530830699327
437 0.000001498340594778
438 0.000001461799615541
439 0.000001424378745223
440 0.000001391802506475
441 0.000001358921566346
442 0.000001327006952738
443 0.000001293040826305
444 0.000001259611596385
445 0.000001232116829444
446 0.000001204798985438
447 0.000001175677456630
448 0.000001152091468620
449 0.000001126519003368
450 0.000001102064546483
451 0.000001080782585942
452 0.000001054314868462
453 0.000001026493599719
454 0.000001000056054640
455 0.000000973508026632
456 0.000000951322560498
457 0.000000930091510348
458 0.000000904506192230
459 0.000000883593934350
460 0.000000865504603597
461 0.000000841907954823
462 0.000000821698488818
463 0.000000800685415974
464 0.000000779354346605
465 0.000000759426044265
466 0.000000742893998556
467 0.000000720900630964
468 0.000000703983897338
469 0.000000687589956328
470 0.000000671981289315
471 0.000000659691789536
472 0.000000646343030851
473 0.000000635342558189
474 0.000000620975761637
475 0.000000605490935027
476 0.000000591673067104
477 0.000000576784161197
478 0.000000564885703740
479 0.000000551243754311
480 0.000000538524820746
481 0.000000526232630198
482 0.000000513236704083
483 0.000000501206274046
484 0.000000490936135251
485 0.000000477973713728
486 0.000000463838979207
487 0.000000453420450755
488 0.000000442056284205
489 0.000000431789422743
490 0.000000421920098758
491 0.000000412877374978
492 0.000000403760796579
493 0.000000393318262208
494 0.000000383564983307
495 0.000000375231938012
496 0.000000365921111091
497 0.000000358315974014
498 0.000000348418454925
499 0.000000339932260423
500 0.000000331838612893
501 0.000000324733304422
502 0.000000315455205528
503 0.000000308491699368
504 0.000000301392770537
505 0.000000293335714167
506 0.000000287263009658
507 0.000000280548144983
508 0.000000273964130194
509 0.000000268470556827
510 0.000000262542030635
511 0.000000255760330557
512 0.000000249391543302
513 0.000000243196102405
514 0.000000237268920623
515 0.000000231358001516
516 0.000000225870508053
517 0.000000220613774494
518 0.000000215439288301
519 0.000000210372407413
520 0.000000205494895393
521 0.000000200789047247
522 0.000000195926380831
523 0.000000191605647774
524 0.000000187558918009
525 0.000000182905523010
526 0.000000177855384966
527 0.000000173867473152
528 0.000000169691435197
529 0.000000164941893477
530 0.000000160349383139
531 0.000000156586941873
532 0.000000153061315986
533 0.000000149164786560
534 0.000000145584470736
535 0.000000141651633319
536 0.000000137980604753
537 0.000000134622319885
538 0.000000131111405107
539 0.000000127841388865
540 0.000000124572370790
541 0.000000121824622431
542 0.000000118914828450
543 0.000000116124820185
544 0.000000113136659473
545 0.000000110569312572
546 0.000000108023464350
547 0.000000105295545956
548 0.000000102711853081
549 0.000000100139463474
550 0.000000097878892477
551 0.000000095174550664
552 0.000000092690150943
553 0.000000090551242936
554 0.000000088159012948
555 0.000000086105386553
556 0.000000084209763755
557 0.000000082116662481
558 0.000000079620420023
559 0.000000077579073008
560 0.000000075531220372
561 0.000000073479696790
562 0.000000071825623543
563 0.000000069972924075
564 0.000000068366424204
565 0.000000066680281036
566 0.000000064771257304
567 0.000000063319984212
568 0.000000061981845741
569 0.000000060444099547
570 0.000000058950270812
571 0.000000057475179955
572 0.000000056169948868
573 0.000000054889761531
574 0.000000053487613992
575 0.000000052245702077
576 0.000000051111700880
577 0.000000049892225274
578 0.000000048627481517
579 0.000000047338394989
580 0.000000046227911961
581 0.000000045030314289
582 0.000000043780819014
583 0.000000042737875748
584 0.000000041738683245
585 0.000000040807466930
586 0.000000039874820592
587 0.000000039072983591
588 0.000000038189442834
589 0.000000037192433090
590 0.000000036384739277
591 0.000000035567164920
592 0.000000034737796789
593 0.000000033954771229
594 0.000000033301182838
595 0.000000032483512388
596 0.000000031697521076
597 0.000000030950057442
598 0.000000030070653180
599 0.000000029329643651
600 0.000000028719338846
601 0.000000028098668266
602 0.000000027507751677
603 0.000000026845707405
604 0.000000026198988184
605 0.000000025536226567
606 0.000000025035369572
607 0.000000024517604762
608 0.000000023940661833
609 0.000000023367305489
610 0.000000022794357978
611 0.000000022225505579
612 0.000000021618522475
613 0.000000021073788229
614 0.000000020527495524
615 0.000000020114898086
616 0.000000019622652032
617 0.000000019159761617
618 0.000000018746556182
619 0.000000018316387719
620 0.000000017919349388
621 0.000000017482443130
622 0.000000017068335710
623 0.000000016683247894
624 0.000000016269087897
625 0.000000015934474558
626 0.000000015552927311
627 0.000000015222408757
628 0.000000014854263269
629 0.000000014454885064
630 0.000000014098194083
631 0.000000013802882757
632 0.000000013498957673
633 0.000000013220043056
634 0.000000012911531742
635 0.000000012583935787
636 0.000000012292355478
637 0.000000011961044288
638 0.000000011728832395
639 0.000000011465354010
640 0.000000011185498251
641 0.000000010960906696
642 0.000000010683499932
643 0.000000010413842478
644 0.000000010201724635
645 0.000000009969740837
646 0.000000009727516812
647 0.000000009485613871
648 0.000000009237748301
649 0.000000009033629672
650 0.000000008874654534
651 0.000000008680706174
652 0.000000008478367823
653 0.000000008273155868
654 0.000000008072236619
655 0.000000007871897170
656 0.000000007646405475
657 0.000000007457490157
658 0.000000007302075446
659 0.000000007135583199
660 0.000000006985206595
661 0.000000006805577240
662 0.000000006640047032
663 0.000000006484329014
664 0.000000006317078742
665 0.000000006177064612
666 0.000000006038750269
667 0.000000005891046229
668 0.000000005749839577
669 0.000000005604799251
670 0.000000005459482776
671 0.000000005351662965
672 0.000000005213168273
673 0.000000005082401700
674 0.000000004954987345
675 0.000000004850976215
676 0.000000004739584324
677 0.000000004630413241
678 0.000000004522304114
679 0.000000004398368497
680 0.000000004293194363
681 0.000000004197867779
682 0.000000004096234991
683 0.000000004001568879
684 0.000000003911727294
685 0.000000003831648448
686 0.000000003735579939
687 0.000000003641510772
688 0.000000003555522620
689 0.000000003469672289
690 0.000000003390494081
691 0.000000003306285187
692 0.000000003221751281
693 0.000000003141220999
694 0.000000003064778797
695 0.000000002977099092
696 0.000000002905935089
697 0.000000002828949454
698 0.000000002765733058
699 0.000000002692030757
700 0.000000002628695216
701 0.000000002564026293
702 0.000000002497796487
703 0.000000002440062028
704 0.000000002377320114
705 0.000000002319553411
706 0.000000002261086283
707 0.000000002206954719
708 0.000000002155582768
709 0.000000002104911727
710 0.000000002055990656
711 0.000000002010684801
712 0.000000001964458064
713 0.000000001925222030
714 0.000000001882771930
715 0.000000001843807113
716 0.000000001801559975
717 0.000000001761391065
718 0.000000001716455707
719 0.000000001679748303
720 0.000000001639596258
721 0.000000001609435808
722 0.000000001571626188
723 0.000000001537989146
724 0.000000001501243512
725 0.000000001467765432
726 0.000000001433773221
727 0.000000001397783683
728 0.000000001365458766
729 0.000000001334414261
730 0.000000001300828427
731 0.000000001272407155
732 0.000000001243502264
733 0.000000001214004374
734 0.000000001185532460
735 0.000000001153432891
736 0.000000001124448292
737 0.000000001099753794
738 0.000000001072858954
739 0.000000001046242238
740 0.000000001022537632
741 0.000000001002285378
742 0.000000000975594182
743 0.000000000948119952
744 0.000000000928951729
745 0.000000000908352670
746 0.000000000886860054
747 0.000000000867560814
748 0.000000000847605841
749 0.000000000825075874
750 0.000000000802847555
751 0.000000000785579232
752 0.000000000767684468
753 0.000000000751489514
754 0.000000000732496564
755 0.000000000715123996
756 0.000000000694611959
757 0.000000000680356432
758 0.000000000663204528
759 0.000000000646680299
760 0.000000000629924456
761 0.000000000614035418
762 0.000000000598175872
763 0.000000000582911055
764 0.000000000568403947
765 0.000000000554899027
766 0.000000000543172511
767 0.000000000530410044
768 0.000000000518519388
769 0.000000000505877899
770 0.000000000494095358
771 0.000000000483185664
772 0.000000000471269712
773 0.000000000459087167
774 0.000000000449105537
775 0.000000000437193392
776 0.000000000426533958
777 0.000000000415033490
778 0.000000000404443009
779 0.000000000396608123
780 0.000000000387648320
781 0.000000000378296382
782 0.000000000369288190
783 0.000000000360750253
784 0.000000000352376764
785 0.000000000344452172
786 0.000000000336232893
787 0.000000000327592841
788 0.000000000319585305
789 0.000000000312187473
790 0.000000000305331892
791 0.000000000298117791
792 0.000000000291375124
793 0.000000000284254314
794 0.000000000278241374
795 0.000000000271074105
796 0.000000000264411814
797 0.000000000258538372
798 0.000000000252144886
799 0.000000000246010874
800 0.000000000239489053


==> samplunqu4000.dat <==
1 0.868148272333193582
2 0.753387177789525131
3 0.662900771723524684
4 0.590223302787465376
5 0.525033384180781049
6 0.478319329543415050
7 0.441055383938985635
8 0.395585212356972027
9 0.363346889701349429
10 0.331085932813014183
11 0.303928197968893143
12 0.273646351079648631
13 0.253464933723366259
14 0.233144290799902815
15 0.216709053123991052
16 0.201260760126501126
17 0.186218914434989863
18 0.173424757628845239
19 0.157848034436612161
20 0.145752572202000941
21 0.136549040525068305
22 0.128189867858320761
23 0.120528024413422502
24 0.112834924816319918
25 0.106854976412088520
26 0.098464890954936463
27 0.091287392817228960
28 0.085687722205961991
29 0.080261408442161716
30 0.076145895606135008
31 0.071535623028624248
32 0.067247215192448959
33 0.063393654189622117
34 0.059362093836551479
35 0.055587715936443981
36 0.052776565628678170
37 0.050127463327745266
38 0.047438006702914322
39 0.044876782560460154
40 0.042081797361894761
41 0.039839692283986226
42 0.037550837910421145
43 0.035336519638562172
44 0.033639860320894430
45 0.031478686833936120
46 0.029738257755860781
47 0.028396949497823235
48 0.026921196264366409
49 0.025415820703813870
50 0.024034877405738713
51 0.022832307599567787
52 0.021614478299453000
53 0.020546374030188618
54 0.019509540478293053
55 0.018672983074348795
56 0.017594280612452860
57 0.016834773887297320
58 0.016105137706414713
59 0.015315407601399362
60 0.014600563487433002
61 0.013847338276123160
62 0.013239969332620406
63 0.012696040667499004
64 0.012098681075131772
65 0.011543921815234509
66 0.010973375601499283
67 0.010439864683616698
68 0.010013198243967300
69 0.009556090418567854
70 0.009157387589277371
71 0.008836738788699590
72 0.008457894026627057
73 0.008058534074820834
74 0.007689312456604502
75 0.007330480866403811
76 0.007035393699671808
77 0.006717281149181856
78 0.006462440848492157
79 0.006181134957383745
80 0.005884974222826384
81 0.005652811179821649
82 0.005437158470990941
83 0.005208835395728198
84 0.005002080237289145
85 0.004768847622426171
86 0.004566472359272267
87 0.004398474187113479
88 0.004205541051800959
89 0.004019792276530982
90 0.003854865241788997
91 0.003701440716462707
92 0.003518931492076576
93 0.003394749243016703
94 0.003258096705535743
95 0.003119190749707406
96 0.002988857283622430
97 0.002875686691276110
98 0.002754076956580552
99 0.002640658069817131
100 0.002529646599931330
101 0.002413046590332570
102 0.002322931694823808
103 0.002230138152721628
104 0.002131945942906833
105 0.002052379127312623
106 0.001981561168058580
107 0.001912207939811833
108 0.001841309270248716
109 0.001763435000101000
110 0.001699095744881156
111 0.001637900762891754
112 0.001568441783637540
113 0.001507470851133391
114 0.001453217356429938
115 0.001387788597526197
116 0.001325792407191024
117 0.001266198962712667
118 0.001216862392271317
119 0.001174212041889132
120 0.001127635688987875
121 0.001077770489904853
122 0.001034217607226205
123 0.000976945237829937
124 0.000938144911971459
125 0.000906657558568849
126 0.000870212929533944
127 0.000834721788169299
128 0.000801910144518386
129 0.000769495486469967
130 0.000739045051877715
131 0.000707916073054823
132 0.000679053709922278
133 0.000650764947731630
134 0.000622252724880748
135 0.000594649522661008
136 0.000573397350397638
137 0.000552094912896682
138 0.000529214353237701
139 0.000507073837408434
140 0.000488808055078207
141 0.000469352118578640
142 0.000448997106138276
143 0.000431239781642050
144 0.000416264379864638
145 0.000397889347497130
146 0.000382973603147849
147 0.000369071250097359
148 0.000353368147498252
149 0.000337069031976197
150 0.000323278601198586
151 0.000310852488848126
152 0.000297479228307800
153 0.000285188359873487
154 0.000274810448413929
155 0.000263399548812591
156 0.000252893133695728
157 0.000242789710009706
158 0.000231722507382458
159 0.000222444011446203
160 0.000212981585053691
161 0.000203398935981575
162 0.000195638710407837
163 0.000187772699632685
164 0.000180385237539736
165 0.000173772353722818
166 0.000166791614285608
167 0.000160930816820655
168 0.000154098837598813
169 0.000148251158946762
170 0.000142199702246545
171 0.000135723808324621
172 0.000130711948440251
173 0.000125663760319919
174 0.000120458573695377
175 0.000116302896334304
176 0.000112713723308799
177 0.000108687869022543
178 0.000104088925969832
179 0.000099910642194938
180 0.000096087587582493
181 0.000092359350126458
182 0.000089082384985177
183 0.000085116668528600
184 0.000081548676030531
185 0.000078325072944538
186 0.000075470733119205
187 0.000072460074565771
188 0.000069514752294601
189 0.000066633490914640
190 0.000064083767793577
191 0.000061521106645420
192 0.000059347586080834
193 0.000056962256698592
194 0.000054791030270774
195 0.000052878378094886
196 0.000050762325767270
197 0.000048552569800992
198 0.000046629734380356
199 0.000044791741803358
200 0.000043116380857548
201 0.000041495310339740
202 0.000040002477165985
203 0.000038653154623046
204 0.000036944200191254
205 0.000035593968706314
206 0.000034201694927452
207 0.000032979913030388
208 0.000031943439310629
209 0.000031034203469211
210 0.000029830407704249
211 0.000028702402207033
212 0.000027668221669066
213 0.000026657136034260
214 0.000025598345476741
215 0.000024634334922963
216 0.000023685596920640
217 0.000022834990863242
218 0.000021852720399872
219 0.000021044371904760
220 0.000020335370181676
221 0.000019463238214342
222 0.000018805522825712
223 0.000018098287805397
224 0.000017473956620209
225 0.000016864193891163
226 0.000016240782815585
227 0.000015657280665035
228 0.000015053316455557
229 0.000014418949442507
230 0.000013896961804715
231 0.000013400537762188
232 0.000012914384508998
233 0.000012465049801228
234 0.000011919463641893
235 0.000011531899625162
236 0.000011071994349431
237 0.000010627394049788
238 0.000010228359115969
239 0.000009806952287941
240 0.000009497249514993
241 0.000009171068781335
242 0.000008847009170087
243 0.000008561560903361
244 0.000008242365454171
245 0.000007947865819774
246 0.000007695898937063
247 0.000007419610276455
248 0.000007126472399748
249 0.000006879712956158
250 0.000006653614620058
251 0.000006430755969312
252 0.000006179372959367
253 0.000005956792489122
254 0.000005693350068852
255 0.000005494962401773
256 0.000005265926976951
257 0.000005069125527037
258 0.000004857138673096
259 0.000004673483659025
260 0.000004495750002946
261 0.000004305456842655
262 0.000004154452930899
263 0.000004022489131125
264 0.000003868825441739
265 0.000003730030047556
266 0.000003594391462821
267 0.000003451606090137
268 0.000003318676749256
269 0.000003213598375019
270 0.000003083419382212
271 0.000002972152842574
272 0.000002850194425803
273 0.000002744803552088
274 0.000002641773402603
275 0.000002552262784173
276 0.000002454288070070
277 0.000002372986429595
278 0.000002291993377241
279 0.000002212681889542
280 0.000002126548390890
281 0.000002053417145986
282 0.000001980869784533
283 0.000001906162868143
284 0.000001843778047364
285 0.000001761617514502
286 0.000001701192124117
287 0.000001643156401701
288 0.000001577839454323
289 0.000001520080119462
290 0.000001461525382007
291 0.000001414490616761
292 0.000001359906518094
293 0.000001314648488280
294 0.000001263324106219
295 0.000001221417414973
296 0.000001184343044737
297 0.000001135934521238
298 0.000001095052271231
299 0.000001054511353844
300 0.000001018720095614
301 0.000000984734986365
302 0.000000943315906191
303 0.000000908812051861
304 0.000000873163039375
305 0.000000843429766273
306 0.000000810255940354
307 0.000000780894747813
308 0.000000747520881689
309 0.000000721042623250
310 0.000000694953633661
311 0.000000669360681779
312 0.000000647509660232
313 0.000000627919036920
314 0.000000605694175422
315 0.000000581848322961
316 0.000000560712228574
317 0.000000539463051718
318 0.000000519928996059
319 0.000000499601146184
320 0.000000481881141812
321 0.000000462447847048
322 0.000000445828639054
323 0.000000427542400284
324 0.000000412804333235
325 0.000000398861569210
326 0.000000386154989026
327 0.000000373120900948
328 0.000000359560507894
329 0.000000345725762437
330 0.000000332311726761
331 0.000000321614858383
332 0.000000309841714247
333 0.000000299525466534
334 0.000000289833827718
335 0.000000280938810440
336 0.000000270384644210
337 0.000000260230032750
338 0.000000250207168814
339 0.000000241349916355
340 0.000000232797781309
341 0.000000225169947041
342 0.000000216325445042
343 0.000000207480896292
344 0.000000199839487679
345 0.000000192114582221
346 0.000000184933830381
347 0.000000177979234372
348 0.000000171967804407
349 0.000000165655473531
350 0.000000159446114835
351 0.000000153281918996
352 0.000000147473439768
353 0.000000141191338798
354 0.000000136413058331
355 0.000000132403648215
356 0.000000127622331087
357 0.000000122912816483
358 0.000000119349840183
359 0.000000115235556172
360 0.000000111320745089
361 0.000000107294118440
362 0.000000102903796456
363 0.000000099746281348
364 0.000000096092536670
365 0.000000092504431299
366 0.000000089209052691
367 0.000000085700006036
368 0.000000083120332613
369 0.000000079752923640
370 0.000000077165547656
371 0.000000074265476984
372 0.000000071459037693
373 0.000000069273079214
374 0.000000067067055617
375 0.000000064425577548
376 0.000000062164791072
377 0.000000060010304720
378 0.000000058243517117
379 0.000000056120708420
380 0.000000054124627074
381 0.000000052108946114
382 0.000000050355254882
383 0.000000048579921507
384 0.000000046687828969
385 0.000000044947732984
386 0.000000043156294221
387 0.000000041710957377
388 0.000000040089247344
389 0.000000038511391930
390 0.000000037024728014
391 0.000000035717581997
392 0.000000034440908907
393 0.000000033278761219
394 0.000000032252923673
395 0.000000031098863940
396 0.000000029936366547
397 0.000000028713562752
398 0.000000027789994747
399 0.000000026861589112
400 0.000000025923950464
401 0.000000024879904999
402 0.000000024030943081
403 0.000000023229279130
404 0.000000022373011655
405 0.000000021701346990
406 0.000000020829775771
407 0.000000020033793593
408 0.000000019362428251
409 0.000000018702440949
410 0.000000017988168254
411 0.000000017314923884
412 0.000000016708098900
413 0.000000016162904810
414 0.000000015564386559
415 0.000000015029883201
416 0.000000014497029823
417 0.000000013984275930
418 0.000000013456708621
419 0.000000012957979140
420 0.000000012568303852
421 0.000000012110595341
422 0.000000011725446410
423 0.000000011331725117
424 0.000000010950517110
425 0.000000010511657931
426 0.000000010184226600
427 0.000000009859307099
428 0.000000009479752270
429 0.000000009111341283
430 0.000000008835677124
431 0.000000008520792196
432 0.000000008180600154
433 0.000000007836513266
434 0.000000007582340134
435 0.000000007282727129
436 0.000000007024210358
437 0.000000006795148966
438 0.000000006546661992
439 0.000000006302021842
440 0.000000006074811489
441 0.000000005864790463
442 0.000000005651503036
443 0.000000005450143066
444 0.000000005281120558
445 0.000000005096181283
446 0.000000004900309751
447 0.000000004726061676
448 0.000000004587411396
449 0.000000004430147906
450 0.000000004268477135
451 0.000000004101020796
452 0.000000003963684722
453 0.000000003810255105
454 0.000000003692448379
455 0.000000003555959921
456 0.000000003419493630
457 0.000000003273732273
458 0.000000003166023171
459 0.000000003051529696
460 0.000000002953076092
461 0.000000002848489025
462 0.000000002745632827
463 0.000000002654815202
464 0.000000002564641970
465 0.000000002480223836
466 0.000000002400092717
467 0.000000002312111320
468 0.000000002228594037
469 0.000000002147129049
470 0.000000002056446455
471 0.000000001993973945
472 0.000000001929400096
473 0.000000001853714876
474 0.000000001786318056
475 0.000000001713447657
476 0.000000001655580375
477 0.000000001590502441
478 0.000000001535993266
479 0.000000001488822193
480 0.000000001430957403
481 0.000000001386823086
482 0.000000001334528513
483 0.000000001284371804
484 0.000000001239587053
485 0.000000001189719148
486 0.000000001147686849
487 0.000000001101788344
488 0.000000001064267283
489 0.000000001026256238
490 0.000000000986343447
491 0.000000000950752279
492 0.000000000915155718
493 0.000000000885826400
494 0.000000000858664142
495 0.000000000831586283
496 0.000000000799042572
497 0.000000000767970983
498 0.000000000741290319
499 0.000000000714966385
500 0.000000000687408905
501 0.000000000658400875
502 0.000000000635369834
503 0.000000000611652876
504 0.000000000587702999
505 0.000000000567597532
506 0.000000000547029125
507 0.000000000529548487
508 0.000000000509837940
509 0.000000000492090852
510 0.000000000474090077
511 0.000000000457044387
512 0.000000000441084242
513 0.000000000425468317
514 0.000000000408867042
515 0.000000000392473151
516 0.000000000377708715
517 0.000000000363127466
518 0.000000000351503237
519 0.000000000339668764
520 0.000000000326501570
521 0.000000000313321399
522 0.000000000301620897
523 0.000000000291629194
524 0.000000000279733643
525 0.000000000269249731
526 0.000000000260200568
527 0.000000000251026284
528 0.000000000242798922
529 0.000000000233854785
530 0.000000000225478232
531 0.000000000217130606
532 0.000000000209674870
533 0.000000000202166172
534 0.000000000194981823
535 0.000000000188932095
536 0.000000000182410095
537 0.000000000176332164
538 0.000000000170589722
539 0.000000000163820333
540 0.000000000158450136
541 0.000000000153100119
542 0.000000000147199845
543 0.000000000142771855
544 0.000000000137119452
545 0.000000000132568441
546 0.000000000127766942
547 0.000000000123386847
548 0.000000000119122898
549 0.000000000114652393
550 0.000000000110955948
551 0.000000000106899858
552 0.000000000103674727
553 0.000000000099943901
554 0.000000000096494148
555 0.000000000093085925
556 0.000000000089639810
557 0.000000000086581373
558 0.000000000084002048
559 0.000000000081472505
560 0.000000000078662413
561 0.000000000075522782
562 0.000000000072515537
563 0.000000000070041583
564 0.000000000067744952
565 0.000000000065162163
566 0.000000000062915861
567 0.000000000060911090
568 0.000000000058788454
569 0.000000000056632274
570 0.000000000054706284
571 0.000000000052843979
572 0.000000000050773096
573 0.000000000049063356
574 0.000000000047274050
575 0.000000000045329077
576 0.000000000043523805
577 0.000000000041971191
578 0.000000000040499958
579 0.000000000039323644
580 0.000000000037938391
581 0.000000000036744935
582 0.000000000035559075
583 0.000000000034166527
584 0.000000000033149713
585 0.000000000031930776
586 0.000000000030785139
587 0.000000000029652543
588 0.000000000028679019
589 0.000000000027778008
590 0.000000000026919409
591 0.000000000026029330
592 0.000000000025224191
593 0.000000000024381686
594 0.000000000023410168
595 0.000000000022654309
596 0.000000000021815596
597 0.000000000021105747
598 0.000000000020413750
599 0.000000000019726004
600 0.000000000019074659
601 0.000000000018313981
602 0.000000000017637487
603 0.000000000017075818
604 0.000000000016457786
605 0.000000000015865991
606 0.000000000015296896
607 0.000000000014721520
608 0.000000000014193004
609 0.000000000013632445
610 0.000000000013157770
611 0.000000000012665515
612 0.000000000012211036
613 0.000000000011762216
614 0.000000000011362466
615 0.000000000010954921
616 0.000000000010588487
617 0.000000000010179497
618 0.000000000009796109
619 0.000000000009428092
620 0.000000000009132665
621 0.000000000008826322
622 0.000000000008556802
623 0.000000000008253963
624 0.000000000007925966
625 0.000000000007623021
626 0.000000000007351955
627 0.000000000007100428
628 0.000000000006839918
629 0.000000000006613510
630 0.000000000006404096
631 0.000000000006181753
632 0.000000000005945848
633 0.000000000005720809
634 0.000000000005534039
635 0.000000000005325228
636 0.000000000005131035
637 0.000000000004982498
638 0.000000000004818465
639 0.000000000004626981
640 0.000000000004471723
641 0.000000000004327185
642 0.000000000004154470
643 0.000000000004001487
644 0.000000000003850154
645 0.000000000003688927
646 0.000000000003576519
647 0.000000000003449663
648 0.000000000003323302
649 0.000000000003211393
650 0.000000000003088986
651 0.000000000002991883
652 0.000000000002883132
653 0.000000000002794086
654 0.000000000002694752
655 0.000000000002597072
656 0.000000000002503273
657 0.000000000002428957
658 0.000000000002338795
659 0.000000000002253192
660 0.000000000002174097
661 0.000000000002100364
662 0.000000000002028530
663 0.000000000001949603
664 0.000000000001876519
665 0.000000000001816447
666 0.000000000001762333
667 0.000000000001703370
668 0.000000000001644744
669 0.000000000001597356
670 0.000000000001539709
671 0.000000000001480196
672 0.000000000001422758
673 0.000000000001371870
674 0.000000000001322563
675 0.000000000001274965
676 0.000000000001232128
677 0.000000000001191613
678 0.000000000001149422
679 0.000000000001107636
680 0.000000000001068224
681 0.000000000001029065
682 0.000000000000991832
683 0.000000000000956916
684 0.000000000000924711
685 0.000000000000892983
686 0.000000000000861617
687 0.000000000000832668
688 0.000000000000804740
689 0.000000000000779363
690 0.000000000000752437
691 0.000000000000730129
692 0.000000000000706808
693 0.000000000000683068
694 0.000000000000656996
695 0.000000000000634308
696 0.000000000000609530
697 0.000000000000586140
698 0.000000000000565457
699 0.000000000000544308
700 0.000000000000528476
701 0.000000000000509835
702 0.000000000000490898
703 0.000000000000474844
704 0.000000000000456158
705 0.000000000000440005
706 0.000000000000424757
707 0.000000000000411823
708 0.000000000000398114
709 0.000000000000384152
710 0.000000000000370886
711 0.000000000000356475
712 0.000000000000344211
713 0.000000000000330458
714 0.000000000000318232
715 0.000000000000307059
716 0.000000000000296748
717 0.000000000000284866
718 0.000000000000275046
719 0.000000000000265862
720 0.000000000000255804
721 0.000000000000246010
722 0.000000000000237240
723 0.000000000000228416
724 0.000000000000220895
725 0.000000000000211984
726 0.000000000000204327
727 0.000000000000197151
728 0.000000000000190269
729 0.000000000000183889
730 0.000000000000176567
731 0.000000000000169958
732 0.000000000000164869
733 0.000000000000159424
734 0.000000000000154389
735 0.000000000000149448
736 0.000000000000144388
737 0.000000000000138466
738 0.000000000000133455
739 0.000000000000128841
740 0.000000000000124935
741 0.000000000000120351
742 0.000000000000115927
743 0.000000000000111908
744 0.000000000000108210
745 0.000000000000104190
746 0.000000000000100206
747 0.000000000000096402
748 0.000000000000093385
749 0.000000000000089633
750 0.000000000000085775
751 0.000000000000082853
752 0.000000000000079434
753 0.000000000000076154
754 0.000000000000073377
755 0.000000000000070964
756 0.000000000000068259
757 0.000000000000065748
758 0.000000000000063233
759 0.000000000000061014
760 0.000000000000059019
761 0.000000000000056996
762 0.000000000000055268
763 0.000000000000053297
764 0.000000000000051491
765 0.000000000000049649
766 0.000000000000048201
767 0.000000000000046074
768 0.000000000000044572
769 0.000000000000042825
770 0.000000000000041336
771 0.000000000000040086
772 0.000000000000038691
773 0.000000000000037275
774 0.000000000000035947
775 0.000000000000034710
776 0.000000000000033618
777 0.000000000000032297
778 0.000000000000031293
779 0.000000000000030201
780 0.000000000000029088
781 0.000000000000028016
782 0.000000000000026956
783 0.000000000000025994
784 0.000000000000025130
785 0.000000000000024246
786 0.000000000000023423
787 0.000000000000022581
788 0.000000000000021737
789 0.000000000000020980
790 0.000000000000020225
791 0.000000000000019530
792 0.000000000000018899
793 0.000000000000018263
794 0.000000000000017617
795 0.000000000000017003
796 0.000000000000016374
797 0.000000000000015837
798 0.000000000000015312
799 0.000000000000014844
800 0.000000000000014306

